A new era of fine structure constant measurements at high redshift

New observations of the quasar HE0515$-$4414 have been made using the HARPS spectrograph on the ESO 3.6m telescope, aided by the Laser Frequency Comb (LFC). We present three important advances for $\alpha$ measurements in quasar absorption spectra from these observations. Firstly, the data have been wavelength calibrated using LFC and ThAr methods. The LFC wavelength calibration residuals are six times smaller than when using the standard ThAr calibration. We give a direct comparison between $\alpha$ measurements made using the two methods. Secondly, spectral modelling was performed using Artificial Intelligence (fully automated, all human bias eliminated), including a temperature parameter for each absorption component. Thirdly, in contrast to previous work, additional model parameters were assigned to measure $\alpha$ for each individual absorption component. The increase in statistical uncertainty from the larger number of model parameters is small and the method allows a substantial advantage; outliers that would otherwise contribute a significant systematic, possibly corrupting the entire measurement, are identified and removed, permitting a more robust overall result. The $z_{abs} = 1.15$ absorption system along the HE0515$-$4414 sightline yields 40 new $\alpha$ measurements. We constrain spatial fluctuations in $\alpha$ to be $\Delta\alpha/\alpha \leq 9 \times 10^{-5}$ on scales $\approx 20\;{\rm km\,s}^{-1}$, corresponding to $\approx25\;$kpc if the $z_{abs} = 1.15$ system arises in a $1\;$Mpc cluster. Collectively, the 40 measurements yield $\Delta\alpha/\alpha=-0.27\pm2.41\times10^{-6}$, consistent with no variation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> supplementary_material/5alpha_lfc/reg1/atom.dat <==
../../atom.dat

==> supplementary_material/5alpha_lfc/reg1/vp_setup.dat <==
../../vp_setup.dat

==> supplementary_material/5alpha_lfc/reg2/atom.dat <==
../../atom.dat

==> supplementary_material/5alpha_lfc/reg2/vp_setup.dat <==
../../vp_setup.dat

==> supplementary_material/5alpha_lfc/reg3/atom.dat <==
../../atom.dat

==> supplementary_material/5alpha_lfc/reg3/vp_setup.dat <==
../../vp_setup.dat

==> supplementary_material/5alpha_lfc/reg4/atom.dat <==
../../atom.dat

==> supplementary_material/5alpha_lfc/reg4/vp_setup.dat <==
../../vp_setup.dat

==> supplementary_material/5alpha_lfc/reg5/atom.dat <==
../../atom.dat

==> supplementary_material/5alpha_lfc/reg5/vp_setup.dat <==
../../vp_setup.dat

==> supplementary_material/5alpha_thar/reg1/atom.dat <==
../../atom.dat

==> supplementary_material/5alpha_thar/reg1/vp_setup.dat <==
../../vp_setup.dat

==> supplementary_material/5alpha_thar/reg2/atom.dat <==
../../atom.dat

==> supplementary_material/5alpha_thar/reg2/vp_setup.dat <==
../../vp_setup.dat

==> supplementary_material/5alpha_thar/reg3/atom.dat <==
../../atom.dat

==> supplementary_material/5alpha_thar/reg3/vp_setup.dat <==
../../vp_setup.dat

==> supplementary_material/5alpha_thar/reg4/atom.dat <==
../../atom.dat

==> supplementary_material/5alpha_thar/reg4/vp_setup.dat <==
../../vp_setup.dat

==> supplementary_material/5alpha_thar/reg5/atom.dat <==
../../atom.dat

==> supplementary_material/5alpha_thar/reg5/vp_setup.dat <==
../../vp_setup.dat

==> supplementary_material/atom.dat <==
# not necessarily q
??    1215.6701 0.416400  6.265E8  1.00 No ID NOTE:DON'T USE TABS AS SEPARATORS
>>    1215.6701 0.416400  6.265E8  1.00
<<    1215.6701 0.416400  6.265E8  1.00 
<>    1215.6701 0.416400  6.265E8  1.00 
__    1215.6701 0.416400  6.265E8  1.00
H I   1215.6701 0.416400  6.265E8  1.00794 Morton(03), 2cpts sep by 1.3 km/s, A&G:10.446
H I   1025.7223 0.079120  1.897E8
H I    972.5368 0.029000  8.127E7
H I    949.7431 0.013940  4.204E7
H I    937.8035 0.007799  2.450E7
H I    930.7483 0.004814  1.236E7  Aki only (< real Gamma)
H I    926.2257 0.003183  8.255E6
H I    923.1504 0.002216  5.785E6
H I    920.9631 0.001605  4.210E6
H I    919.3514 0.00120   3.160E6
H I    918.1294 0.000921  2.432E6
H I    917.1806 7.226e-4  1.911E6
H I    916.429 0.000577  1.529E6
H I    915.824 0.000469  1.243E6
H I    915.329 0.000386  1.024E6
H I    914.919 0.000321  8.533E5
H I    914.576 0.000270  7.186E5
H I    914.286 0.000230  6.109E5
H I    914.039 0.000197  5.237E5
H I    913.826 0.000170  4.523E5
H I    913.641 0.000148  3.933E5
H I    913.480 0.000129  3.443E5
H I    913.339 0.000114  3.030E5
H I    913.215 0.000101  2.679E5
H I    913.104 0.000089  2.382E5
H I    913.006 0.000080  2.127E5
H I    912.918 0.000071  1.907E5
H I    912.839 0.000064  1.716E5
H I    912.768 0.000058  1.550E5
H I    912.703 0.000053  1.405E5
H I    912.645 0.000048  1.277E5
H I    911.7633 0.630E-17 1.0000  Lyman limit
H I2  6564.623 0.695800  6.465E7    n=2 level
H I2  4862.688 0.121800  2.062E7
H I2  4341.690 0.044370  9.425E6
D I   1215.3394 0.416500  6.270E8  2.00  Morton values
D I   1025.4433 0.079100  1.897E8      "
D I    972.2722 0.029010  8.127E7      "
D I    949.4847 0.013950  4.204E7      "
D I    937.5484 0.007808  2.450E7      "
D I    930.4951 0.004817  1.237E7    Morton Aki only
D I    925.9737 0.003184  8.261E6      "
D I    922.899 0.002216  5.789E6      "
D I    920.712 0.001605  4.214E6      "
D I    919.102 0.001201  3.162E6      "
D I    917.879 0.000921  2.434E6      "
D I    916.931 0.000723  1.913E6      "
D I    916.179 0.000577  1.531E6      "
D I    915.575 0.000469  1.244E6      "
D I    915.080 0.000386  1.025E6      "
HeI    584.334 0.285000   2.000e8  4.002602   VBT A&G:9.435
HeI    537.0296 0.0752    2.000e8
HeI    522.2128 0.0307    2.000e8
HeI    515.6165 0.0154    2.000E8
HeII   303.7822 0.416     6.270E8  4.002602   VBT
HeII   256.317  0.0790    1.897E8
BeII  3131.3292 0.332100  1.130E8  9.012182 M03g (gamma in table, not Aki) A&G:-0.137
BeII  3131.9742 0.166000  1.129E8  M03g M03=Morton2003
BeII  1036.319  0.027690  1.846E8  M03g
BeII  1036.299  0.055380  1.846E8  M03g
B II  1362.463  0.9960    1.190E9  10.811    M03g  A&G:1.326
B III 2066.436  0.238     1.0e8  Kurucz
B III 2067.893  0.119     1.0e8  Kurucz
C I    945.188  0.2726    1.00e8   12.011 130 Berengut arXiv:1011.4136
C I   1139.0867 0.000542  9.29e5   12.011 M03-22.01 A&G:7.004 
C I*  1139.2998 0.00121   6.24e6   M03
C I   1139.7919 0.012300  2.100e7  M03-22u
C I*  1139.5145 0.00881   2.72e7   M03
C I*  1140.0053 0.00184   9.44e6   M03
C I** 1139.8121 0.00806   2.96e7   M03
C I** 1139.8651 0.000252  1.30e6   M03
C I   1140.0096 0.00356   6.09e6   M03-21.01
C I*  1139.7659 0.00150   4.62e6   M03
C I** 1140.1167 0.00358   1.84e7   M03
C I*  1140.3576 0.00207   6.38e6   M03-21u
C I** 1140.6415 0.00172   6.28e6   M03
C I   1155.8092 0.004920  8.190e6  M03-19u
C I*  1155.9793 0.00250   3.74e7   M03
C I*  1156.0286 0.00227   1.13e7   M03
C I*  1156.1992 0.000799  2.39e6   M03
C I** 1156.3895 0.00181   1.51e7   M03
C I** 1156.5603 0.00539   2.69e7   M03
C I   1157.9097 0.021200  3.510e7  M03-16u
C I*  1156.7697 0.00878   2.62e7   M03
C I*  1158.1299 0.00397   1.97e7   M03
C I** 1158.0188 0.0157    5.56e7   M03
C I** 1158.1317 0.00519   2.58e7   M03
C I   1158.3240 0.00655   1.09e7   M03-15.01 Aki
C I*  1158.5443 0.000675  3.35e6   M03 Aki
C I*  1158.6744 0.00147   2.19e7   M03 Aki
C I** 1158.3971 0.00165   8.19e6   M03 Aki
C I** 1158.9068 0.00101   8.36e6   M03 Aki
C I   1188.8329 0.012400  1.950E7  M03-14u Aki
C I*  1188.9928 0.00507   7.17E7   M03g Aki
C I*  1189.0650 0.00426   2.01E7   M03g Aki
C I*  1189.2488 0.00385   1.09E7   M03g Aki
C I** 1189.4468 0.00376   2.96E7   M03g Aki
C I** 1189.6307 0.0112    5.27E7   M03g Aki
C I   1192.2158 0.00137   2.15e6   M03-12u Aki
C I*  1192.4492 0.00162   7.60e6   M03
C I   1193.0300 0.040900  6.390E7  M03-11u Aki
C I*  1193.0085 0.0281    7.90E7   M03g Aki
C I*  1193.2637 0.00913   4.29E7   M03g Aki
C I** 1193.2401 0.0332    1.11E8   M03g Aki
C I** 1193.3928 0.00738   3.46E7   M03g Aki
C I** 1193.6483 0.000288  2.25E6   M03g Aki
C I*  1194.3010 0.00905   4.10e6   M03-10u Aki
C I** 1194.4885 0.00203   6.77e6   M03-10u Aki
C I   1193.9954 0.012400  1.940E7  M03-9.02 Aki
C I*  1193.6786 0.00905   2.54E7   M03g Aki
C I*  1194.2295 0.00178   8.33E6   M03g Aki
C I*  1194.4055 0.00314   4.40E7   M03g Aki
C I** 1194.0634 0.00636   2.98E7   M03g Aki
C I** 1194.6146 0.00227   1.77E7   M03g Aki
C I   1260.7351 0.050700  2.400e8  M03g-9u
C I*  1260.9262 0.0175    2.41e8   M03g
C I*  1260.9961 0.0134    2.40e8   M03g
C I*  1261.1224 0.0202    2.36e8   M03g
C I** 1261.4255 0.0131   2.40e8   M03g
C I** 1261.5519 0.0391   2.36e8   M03g
C I   1270.1432 3.86e-4   5.31e5   M03-8.01u Aki
C I*  1270.4081 4.51e-5   1.86E5   M03 Aki
C I** 1270.8440 1.45e-8   9.97e1   M03 Aki
C I   1276.4822 0.005890  8.030E6  M03-7.01u
C I*  1276.7498 0.00308   1.26e7   M03
C I** 1277.190  0.000322  2.20e6   M03
C I   1277.2452 0.085300  2.320E8  M03g-7u
C I*  1277.2827 0.0666    2.46e8   M03g
C I*  1277.5131 0.0210    2.32e8   M03g
C I** 1277.5501 0.0763    2.44e8   M03g
C I** 1277.7233 0.0153    2.46e8   M03g
C I** 1277.9539 0.000817  2.32e8   M03g
C I*  1279.0562 0.000708  1.73e6   M03-6u Aki
C I** 1279.2290 0.00214   6.24e6   M03 Aki
C I** 1279.4980 0.000456  1.86e6   M03 Aki
C I   1280.1352 0.026300  1.060E8  M03g-5u
C I*  1279.8907 0.0143    1.17e8   M03g
C I*  1280.4043 0.00440   1.06e8   M03g
C I*  1280.5975 0.00704   1.05e8   M03g
C I** 1280.3331 0.0152    1.17e8   M03g
C I** 1280.8471 0.00522   1.06e8   M03g
C I*  1287.6076 6.03E-5   1.46E5   M03 Aki
C I** 1288.0553 2.01e-5   8.09E4   M03 Aki
C I   1328.8333 0.075800  2.880E8  M03g-4u
C I*  1329.0849 0.0254    2.89e8   M03g
C I*  1329.1004 0.0313    2.87e8   M03g
C I*  1329.1233 0.0191    2.88e8   M03g
C I** 1329.5775 0.0569    2.87e8   M03g
C I** 1329.6004 0.0189    2.88e8   M03g
C I   1560.3092 0.077400  1.270e8  M03g-3u
C I*  1560.6820 0.058100  1.270E8  M03g
C I*  1560.7089 0.019300  1.270E8  M03g
C I** 1561.3399 0.011600  1.270E8  M03 g
C I** 1561.3668 0.000772  1.270E8  M03 g
C I** 1561.4378 0.064900  1.270E8  M03 g
C I   1656.9284 0.149000  3.600e8  M03g-2u
C I*  1656.2672 0.062100  3.610e8  M03g
C I*  1657.3792 0.037100  3.600E8  M03g
C I*  1657.9071 0.049400  3.600E8  M03g
C I** 1657.0081 0.111000  3.610E8  M03 g
C I** 1658.1211 0.037100  3.610e8  M03 g
C II  1334.5323 0.127800  2.880e8  M03 g
C II  1036.3367 0.118000  2.200e9  M03 g
C II* 1335.7077 0.115000  2.880e8  M03 g
C II* 1335.6627 0.012770  2.880e8  M03 g
C II* 1037.0182 0.118000  2.200e9  M03 g
C III  977.0201 0.757000  1.760E9   M03 g
C IV  1548.2049 0.189900  2.642E8   M03 g w:Petitjean/Aracil A&A 2004
C IV  1550.77845 0.094750  2.628E8  M03 g w:Petitjean/Aracil for l-ratio
N I   1200.7098 0.0432  4.00e8  14.00674  M03g A&G:6.496
N I   1200.2233 0.0869  4.02e8  M03g
N I   1199.5496 0.1320  4.07e8  M03g
N I   1134.9803 0.0416  1.44e8  M03g
N I   1134.4149 0.0278  1.49e8  M03g
N I   1134.1653 0.0146  1.51e8  M03g
N I    965.0413 3.86E-3 8.16e7  M03g
N I    964.6256 7.90e-3 8.31e7  M03g
N I    963.9903 1.24e-2 8.55e7  M03g
N I    954.1042 4.00e-3 1.41e8  M03g
N I    953.9699 3.31e-2 2.03e8  M03g
N I    953.6549 2.47e-2 2.10e8  M03g
N I    953.4152 1.29e-2 2.19e8  M03g
N II  1083.9937 0.111   3.74e8  M03g
N II   915.6131 0.159   1.27e9  M03g
N III  989.799  0.123   5.00e8   M03g
N V   1238.821  0.1560  3.391e8   M03g
N V   1242.804  0.0770  3.356e8   M03g
O I   1355.5977 1.16e-6  5.56E3  15.9994  M03g  A&G:7.377
O I   1302.1685 0.048000  5.650e8  M03 g
O I   1039.2304 0.00907  1.87E8   M03 g
O I   1026.4757 8.71e-8  4.58E7   M03 g plus two even weaker
O I   1025.7616 0.0163  1.02E8   M03 g plus two weaker
O I    988.7734 0.0465  2.26E8  M03
O I    988.6549 0.0083  5.66E7  M03
O I    988.5778 0.000553  6.29E6  M03
O I    976.4481 0.003310  8.010e7  M03 gM91
O I    971.7382 0.0116  8.58e7  M03
O I    971.7376 0.00207  1.46e7  M03
O I    971.7371 0.000138 1.63e6  M03
O I    950.8846 1.58e-3 3.876e7  M03 gM91
O I    948.6855 6.31e-3 2.900e7  M03 gM91
O I    937.8405 8.77e-4 1.102e7  M03 gM91
O I    936.6295 3.65e-3 1.704e7  M03 gM91
O I    930.2566 5.37e-4 6.90E6   M03
O I    929.5168 2.29e-3 1.00E7   M03
O I    925.446  3.54E-4 4.60E6   M03
O I    924.950  1.54e-3 1.00E7   M03
O I    922.200  2.45e-4 3.21e6   M03
O I    921.857  1.08e-3 1.00E7   M03
O I    919.917  1.77e-4 2.33e6   M03
O I    919.658  7.92e-4 1.00E7   M03
O I    919.222  1.32e-4 1.74e6   M03
O I    918.044  6.14e-4 1.00E7   M03
O I    916.960  1.01e-4 1.33e6   M03
O I    916.815  4.74e-4 1.00E7   M03 ..and more, but with high Lyman series.
O I*  1304.8576 0.0478  5.650e8  M03g
O I** 1306.0286 0.0478  5.650e8  M03g
O II  834.4655 0.132 2.000E8  VBT
O II  833.3294 0.0886 2.00E8  VBT
O II  832.7572 0.0444 2.00E8  VBT
O III 832.927 0.107 2.000E8   VBT
O III 702.332 0.137 2.000E8   VBT
O IV  787.711 0.110 2.000E8   VBT
O VI  1031.9261 0.13250  4.149e8  M03g
O VI  1037.6167 0.06580  4.076e8  M03g
O VII 21.60169 0.696 3.32E12
O VII 18.62799 0.146 9.35E11
F I   954.8267 0.0817  7.14E8  19.0  A&G:2.926
F I   951.8707 0.0165  7.16E8
NeVIII 780.324 0.050500  1.000e8  20.18 VBT A&G:6.537
NeVIII 770.409 0.103000  1.000e8  VBT
NaI   5891.5708750 0.24030000 6.157E+07  22.9898     62.0 23ISO+HYP w,q:Murphy:2014 f,g:M03
NaI   5891.5906720 0.40050000 6.157E+07  22.9898     62.0 23ISO+HYP w,q:Murphy:2014 f,g:M03
NaI   5897.5448450 0.12003750 6.139E+07  22.9898     45.0 23ISO+HYP w,q:Murphy:2014 f,g:M03
NaI   5897.5661300 0.20006250 6.139E+07  22.9898     45.0 23ISO+HYP w,q:Murphy:2014 f,g:M03
NaI   3303.369 0.00920 9.641e6 M03 M91g
NaI   3303.978 0.00460 9.639e6 M03 M91g
NaI   2853.012 6.77e-4 5.54e5  M03
NaI   2852.811 1.35e-3 5.54e5  M03
MgI   2852.9595910 0.20148300 5.000E+08  25.9826     90.0 26ISO w,q:Murphy:2014 f,g:M03
MgI   2852.9614070 0.18300000 5.000E+08  24.9858     90.0 25ISO w,q:Murphy:2014 f,g:M03
MgI   2852.9634200 1.44551700 5.000E+08  23.9850     90.0 24ISO w,q:Murphy:2014 f,g:M03
MgI   2026.4716298 0.01244130 6.120E+07  25.9826     87.0 26ISO w,q:Murphy:2014 f,g:M03
MgI   2026.4735372 0.01130000 6.120E+07  24.9858     87.0 25ISO w,q:Murphy:2014 f,g:M03
MgI   2026.4756281 0.08925870 6.120E+07  23.9850     87.0 24ISO w,q:Murphy:2014 f,g:M03
MgI   1827.9351 0.024200  1.610e7  M03
MgI   1747.7937 0.00908   6.61e6   M03
MgI   1707.0606 0.00437   3.330e6  M03
MgI   1683.4116 0.00249   1.95E6   M03 Aki
MgI   1668.4288 0.00160   1.28e6   M03 Aki
MgII  2796.3470456 0.06776655 2.625E+08  25.9826    212.0 26ISO w,q:Murphy:2014 f,g:M03
MgII  2796.3534490 0.02566635 2.625E+08  24.9858    212.0 25ISO+HYP w,q:Murphy:2014 f,g:M03
MgII  2796.3490300 0.03588365 2.625E+08  24.9858    212.0 25ISO+HYP w,q:Murphy:2014 f,g:M03
MgII  2796.3550990 0.48618345 2.625E+08  23.9850    212.0 24ISO w,q:Murphy:2014 f,g:M03
MgII  2803.5242094 0.03366858 2.595E+08  25.9826    121.0 26ISO w,q:Murphy:2014 f,g:M03
MgII  2803.5309410 0.01275186 2.595E+08  24.9858    121.0 25ISO+HYP w,q:Murphy:2014 f,g:M03
MgII  2803.5259850 0.01782814 2.595E+08  24.9858    121.0 25ISO+HYP w,q:Murphy:2014 f,g:M03
MgII  2803.5322972 0.24155142 2.595E+08  23.9850    121.0 24ISO w,q:Murphy:2014 f,g:M03
MgII  1240.3947 0.000356  1.54e6 M03
MgII  1239.9253 0.000632  1.37e6 M03
MgII  1026.1134 3.92e-4   2.48e6 M03
MgII  1025.9681 7.43e-4   2.35e6 M03
MgX   624.95    0.0410     2.000E8  VBT
MgX   609.79    0.0842     2.000E8  VBT
AlI   3945.1224 0.116 1.48e8  26.981539 M03g  A&G:4.929
AlI   3083.0462 0.177 7.45e7  M03g
AlI   2367.7750 0.106 7.58e7  M03g
AlI   2264.1647 0.0892 7.14e7  M03g
AlII  1670.7886100 1.74000000 1.390E+09  26.9815    270.0 ALL w,q:Murphy:2014 f,g:M03
AlIII 1862.7803250 0.11584260 5.340E+08  26.9815    224.0 27HYP w,q:Murphy:2014 f,g:M03
AlIII 1862.7985810 0.16215740 5.340E+08  26.9815    224.0 27HYP w,q:Murphy:2014 f,g:M03
AlIII 1854.7089660 0.23293530 5.420E+08  26.9815    458.0 27HYP w,q:Murphy:2014 f,g:M03
AlIII 1854.7247040 0.32606470 5.420E+08  26.9815    458.0 27HYP w,q:Murphy:2014 f,g:M03
SiI   2515.0725  0.211  2.22e8 28.0855 M03g A&G:6.000
SiI   1845.5205  0.270  1.76e8  M03
SiI   1693.2939  0.156  1.21e8  M03
SiI   1631.170   0.2051  1.714e8  M91 (M03:no f-value)
SiI   1562.002  0.3758   3.425e8  M91 (M03:no f-value)
SiII  2335.123  4.25E-6  9.61e3  M03g
SiII  1808.0079895 0.00006421 2.380E+06  29.9738    526.0 30ISO w,q:Murphy:2014 f,g:M03
SiII  1808.0104763 0.00009741 2.380E+06  28.9765    526.0 29ISO w,q:Murphy:2014 f,g:M03
SiII  1808.0131691 0.00191838 2.380E+06  27.9769    526.0 28ISO w,q:Murphy:2014 f,g:M03
SiII  1526.7076312 0.00410571 1.130E+09  29.9738     47.0 30ISO w,q:Murphy:2014 f,g:M03
SiII  1526.7073061 0.00622839 1.130E+09  28.9765     47.0 29ISO w,q:Murphy:2014 f,g:M03
SiII  1526.7069415 0.12266590 1.130E+09  27.9769     47.0 28ISO w,q:Murphy:2014 f,g:M03
SiII  1304.3702 0.0863  1.01E9  M03g    
SiII  1260.4221 1.180   2.95E9  M03g
SiII  1193.2897 0.5820  4.07e9  M03g
SiII  1190.4158 0.2920  4.08E9  M03g     
SiII  1020.6989 0.0168  6.680e8  M03/M91g
SiII   989.8731 0.171   6.673e8  M03/M91g
SiII* 1533.4316 0.13200  1.13E9  M03g
SiII* 1309.2757 0.0860  1.01E9   M03g
SiII* 1265.0020 0.117  2.95E9  M03g
SiII* 1264.7377 1.050  2.93E9  M03g
SiII* 1197.3938 0.145  4.07e9  M03g
SiII* 1194.5002 0.727  4.08E9  M03g
SiIII 1206.500 1.63000  2.48e9  M03g
SiIV  1393.7563570 0.01583631 8.800E+08  29.9738    823.0 30ISO w,q:Murphy:2014 f,g:M03
SiIV  1393.7583075 0.02402379 8.800E+08  28.9765    823.0 29ISO w,q:Murphy:2014 f,g:M03
SiIV  1393.7604003 0.47313990 8.800E+08  27.9769    823.0 28ISO w,q:Murphy:2014 f,g:M03
SiIV  1402.7690089 0.00784098 8.620E+08  29.9738    361.0 30ISO w,q:Murphy:2014 f,g:M03
SiIV  1402.7710015 0.01189482 8.620E+08  28.9765    361.0 29ISO w,q:Murphy:2014 f,g:M03
SiIV  1402.7731393 0.23426420 8.620E+08  27.9769    361.0 28ISO w,q:Murphy:2014 f,g:M03
P I   1774.9487 0.169   2.38e8  30.973762 M03g A&G:4.017
P I   1782.8291 0.113   2.38e8  M03g
P II  1532.5330 3.03e-3 4.77e6 M03g 
P II  1301.8743 1.27e-2 4.82e7 M03g
P II  1152.8180 0.245   1.23e9 M03g
P II   963.8005 1.458   4.14E9 M03g
P II   961.0412 0.3489  5.09e9 M03g
P III 1334.8132 0.0282  6.32E7  M03g
P III  997.9996 0.1117  2.220E9  M03g
P III  917.1178 0.404  4.78E9  M03g
P III  913.9683 0.203  4.79E9  M03g
P IV   950.6569 1.490  3.67e9  M03g
P V   1128.0078 0.233 1.22e9  M03g
P V   1117.9774 0.472 1.26e9  M03g
S I   1807.3113 0.0905 5.33e8  32.066 M03g A&G:5.712
S I   1473.9943 0.0828 1.82e8  M03
S I   1295.6531 0.0870 3.46e8  M03
S II  1259.519 0.0166  4.65e7  M03g Ritz wavelength 3/3/2011
S II  1253.811 0.0109  4.62e7  M03g Ritz NIST Atomic spectra database
S II  1250.584 0.00543 4.63e7  M03g Ritz
S III 1190.203 0.0237 6.65e7  M03g
S III 1012.495 0.0438 2.81e8  M03g
S IV  1062.664 0.0494 1.69e8  M03g
S VI   944.523 0.215  1.61e9  M03g
S VI   933.378 0.437  1.67e9  M03g
ClI   1347.2396 0.153 6.62e8  35.4527 M03g  A&G:3.719
ArI   1066.6598 0.0675 1.32e8  39.948  M03g A&G:5.004
ArI   1048.2199 0.263 3.18e7 M03g  
CaI   4227.918 1.770   2.200e8  40.078  M03g A&G:4.786
CaI   2276.169 0.0661   2.84e7  M03g
CaII  3934.7657500 0.00117193 1.444E+08  47.9525    446.0 48ISO w,q:Murphy:2014 f,g:M03
CaII  3934.7681100 0.00002507 1.444E+08  45.9537    446.0 46ISO w,q:Murphy:2014 f,g:M03
CaII  3934.7703800 0.01307296 1.444E+08  43.9555    446.0 44ISO w,q:Murphy:2014 f,g:M03
CaII  3934.7799800 0.00036975 1.444E+08  42.9588    446.0 43ISO+HYP w,q:Murphy:2014 f,g:M03
CaII  3934.7643800 0.00047629 1.444E+08  42.9588    446.0 43ISO+HYP w,q:Murphy:2014 f,g:M03
CaII  3934.7724800 0.00405475 1.444E+08  41.9586    446.0 42ISO w,q:Murphy:2014 f,g:M03
CaII  3934.7747160 0.60752925 1.444E+08  39.9626    446.0 40ISO w,q:Murphy:2014 f,g:M03
CaII  3969.5804100 0.00058269 1.409E+08  47.9525    222.0 48ISO w,q:Murphy:2014 f,g:M03
CaII  3969.5826400 0.00001246 1.409E+08  45.9537    222.0 46ISO w,q:Murphy:2014 f,g:M03
CaII  3969.5851000 0.00649998 1.409E+08  43.9555    222.0 44ISO w,q:Murphy:2014 f,g:M03
CaII  3969.5963600 0.00018384 1.409E+08  42.9588    222.0 43ISO+HYP w,q:Murphy:2014 f,g:M03
CaII  3969.5783800 0.00023682 1.409E+08  42.9588    222.0 43ISO+HYP w,q:Murphy:2014 f,g:M03
CaII  3969.5874300 0.00201605 1.409E+08  41.9586    222.0 42ISO w,q:Murphy:2014 f,g:M03
CaII  3969.5897875 0.30206816 1.409E+08  39.9626    222.0 40ISO w,q:Murphy:2014 f,g:M03
ScII  3643.822  0.375  1.61E8  44.96 M03g IP=12.80
ScII  3581.947  0.237  2.13E8  M03g
ScII  3568.715  0.111  2.13E8  M03g
ScII  2563.958  0.0887 2.70E8  M03g
ScIII 1610.194  0.0866 4.46E8  M03g
ScIII 1603.064  0.0175 4.56E7  M03g
TiII  3384.7268770 0.01854440 1.750E+08  49.9448    408.0 50ISO w,q:Murphy:2014 f,g:M03
TiII  3384.7282080 0.01936780 1.750E+08  48.9479    408.0 49ISO w,q:Murphy:2014 f,g:M03
TiII  3384.7297570 0.26391760 1.750E+08  47.9479    408.0 48ISO w,q:Murphy:2014 f,g:M03
TiII  3384.7312010 0.02663520 1.750E+08  46.9518    408.0 47ISO w,q:Murphy:2014 f,g:M03
TiII  3384.7327920 0.02953500 1.750E+08  45.9526    408.0 46ISO w,q:Murphy:2014 f,g:M03
TiII  3242.9152290 0.01201760 2.440E+08  49.9448    563.0 50ISO w,q:Murphy:2014 f,g:M03
TiII  3242.9163860 0.01255120 2.440E+08  48.9479    563.0 49ISO w,q:Murphy:2014 f,g:M03
TiII  3242.9177420 0.17103040 2.440E+08  47.9479    563.0 48ISO w,q:Murphy:2014 f,g:M03
TiII  3242.9189970 0.01726080 2.440E+08  46.9518    563.0 47ISO w,q:Murphy:2014 f,g:M03
TiII  3242.9203850 0.01914000 2.440E+08  45.9526    563.0 46ISO w,q:Murphy:2014 f,g:M03
TiII  3230.1190020 0.00355866 2.440E+08  49.9448    721.0 50ISO w,q:Murphy:2014 f,g:M03
TiII  3230.1201330 0.00371667 2.440E+08  48.9479    721.0 49ISO w,q:Murphy:2014 f,g:M03
TiII  3230.1214610 0.05064564 2.440E+08  47.9479    721.0 48ISO w,q:Murphy:2014 f,g:M03
TiII  3230.1226880 0.00511128 2.440E+08  46.9518    721.0 47ISO w,q:Murphy:2014 f,g:M03
TiII  3230.1240460 0.00566775 2.440E+08  45.9526    721.0 46ISO w,q:Murphy:2014 f,g:M03
TiII  3073.8604950 0.00626780 2.560E+08  49.9448    739.0 50ISO w,q:Murphy:2014 f,g:M03
TiII  3073.8615010 0.00654610 2.560E+08  48.9479    739.0 49ISO w,q:Murphy:2014 f,g:M03
TiII  3073.8626830 0.08920120 2.560E+08  47.9479    739.0 48ISO w,q:Murphy:2014 f,g:M03
TiII  3073.8637740 0.00900240 2.560E+08  46.9518    739.0 47ISO w,q:Murphy:2014 f,g:M03
TiII  3073.8649830 0.00998250 2.560E+08  45.9526    739.0 46ISO w,q:Murphy:2014 f,g:M03
TiII  3067.2350890 0.00253302 2.500E+08  49.9448    855.0 50ISO w,q:Murphy:2014 f,g:M03
TiII  3067.2360970 0.00264549 2.500E+08  48.9479    855.0 49ISO w,q:Murphy:2014 f,g:M03
TiII  3067.2372790 0.03604908 2.500E+08  47.9479    855.0 48ISO w,q:Murphy:2014 f,g:M03
TiII  3067.2383730 0.00363816 2.500E+08  46.9518    855.0 47ISO w,q:Murphy:2014 f,g:M03
TiII  3067.2395820 0.00403425 2.500E+08  45.9526    855.0 46ISO w,q:Murphy:2014 f,g:M03
TiII  1910.9568360 0.00507640 1.430E+08  49.9448  -1689.0 50ISO w,q:Murphy:2014 f,g:M03
TiII  1910.9554360 0.00530180 1.430E+08  48.9479  -1689.0 49ISO w,q:Murphy:2014 f,g:M03
TiII  1910.9539350 0.07224560 1.430E+08  47.9479  -1689.0 48ISO w,q:Murphy:2014 f,g:M03
TiII  1910.9524160 0.00729120 1.430E+08  46.9518  -1689.0 47ISO w,q:Murphy:2014 f,g:M03
TiII  1910.9508080 0.00808500 1.430E+08  45.9526  -1689.0 46ISO w,q:Murphy:2014 f,g:M03
TiII  1910.6154770 0.00538720 4.170E+08  49.9448  -1414.0 50ISO w,q:Murphy:2014 f,g:M03
TiII  1910.6140510 0.00562640 4.170E+08  48.9479  -1414.0 49ISO w,q:Murphy:2014 f,g:M03
TiII  1910.6125240 0.07666880 4.170E+08  47.9479  -1414.0 48ISO w,q:Murphy:2014 f,g:M03
TiII  1910.6109760 0.00773760 4.170E+08  46.9518  -1414.0 47ISO w,q:Murphy:2014 f,g:M03
TiII  1910.6093390 0.00858000 4.170E+08  45.9526  -1414.0 46ISO w,q:Murphy:2014 f,g:M03
TiIII 1298.697 0.0964 6.35e8  M03
TiIII 1295.884 0.0418 1.66e8  M03
V II  2740.525 0.101  3.00E7 50.94 M03g Aki only
V II  2706.021 0.0142 2.13E8  M03g
V II  2683.887 0.109  2.86E8  M03
V II  2141.767 0.00805 3.9E6  M03 Aki only
V II  2138.827 0.082   4.0E7  M03 Aki
V II  1106.571 0.123  2.24E8  M03 Aki
V II  1106.449 0.0239 4.34E7  M03 Aki
V II  1104.332 0.00356 6.5E6  M03 Aki
CrII  2066.1671454 0.00121088 4.170E+08  53.9389  -1421.0 54ISO w,q:Murphy:2014 f,g:M03
CrII  2066.1654706 0.00486451 4.170E+08  52.9406  -1421.0 53ISO w,q:Murphy:2014 f,g:M03
CrII  2066.1637338 0.04289997 4.170E+08  51.9405  -1421.0 52ISO w,q:Murphy:2014 f,g:M03
CrII  2066.1600466 0.00222464 4.170E+08  49.9460  -1421.0 50ISO w,q:Murphy:2014 f,g:M03
CrII  2062.2391193 0.00179503 4.060E+08  53.9389  -1280.0 54ISO w,q:Murphy:2014 f,g:M03
CrII  2062.2374821 0.00721126 4.060E+08  52.9406  -1280.0 53ISO w,q:Murphy:2014 f,g:M03
CrII  2062.2357899 0.06359585 4.060E+08  51.9405  -1280.0 52ISO w,q:Murphy:2014 f,g:M03
CrII  2062.2321991 0.00329785 4.060E+08  49.9460  -1280.0 50ISO w,q:Murphy:2014 f,g:M03
CrII  2056.2600379 0.00243595 4.070E+08  53.9389  -1061.0 54ISO w,q:Murphy:2014 f,g:M03
CrII  2056.2583712 0.00978603 4.070E+08  52.9406  -1061.0 53ISO w,q:Murphy:2014 f,g:M03
CrII  2056.2566427 0.08630267 4.070E+08  51.9405  -1061.0 52ISO w,q:Murphy:2014 f,g:M03
CrII  2056.2529732 0.00447535 4.070E+08  49.9460  -1061.0 50ISO w,q:Murphy:2014 f,g:M03
MnII  2606.4782710 0.05655474 2.720E+08  54.9380    869.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2606.4639770 0.04711014 2.720E+08  54.9380    869.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2606.4522640 0.03772296 2.720E+08  54.9380    869.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2606.4431760 0.02827836 2.720E+08  54.9380    869.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2606.4354060 0.02833380 2.720E+08  54.9380    869.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2594.5120680 0.08002120 2.780E+08  54.9380   1030.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2594.5005870 0.06675480 2.780E+08  54.9380   1030.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2594.4911910 0.05341840 2.780E+08  54.9380   1030.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2594.4839010 0.04000920 2.780E+08  54.9380   1030.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2594.4776080 0.03979640 2.780E+08  54.9380   1030.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2576.8908980 0.10314131 2.820E+08  54.9380   1276.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2576.8793680 0.08592161 2.820E+08  54.9380   1276.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2576.8698490 0.06869830 2.820E+08  54.9380   1276.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2576.8624940 0.05157246 2.820E+08  54.9380   1276.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  2576.8561810 0.05166632 2.820E+08  54.9380   1276.0 55HYP w,q:Murphy:2014 f,g:M03
MnII  1201.118 0.121 7.85e8 M03
MnII  1199.391 0.169 7.85e8 M03
MnII  1197.184 0.217 7.84e8  M03
MnII  1162.015 0.0102 3.90e7 M03
FeI   3861.0017110 0.00006119 1.280E+07  57.9333   1032.0 58ISO w,q:Murphy:2014 f,g:M03
FeI   3861.0035040 0.00045982 1.280E+07  56.9354   1032.0 57ISO w,q:Murphy:2014 f,g:M03
FeI   3861.0053610 0.01991062 1.280E+07  55.9349   1032.0 56ISO w,q:Murphy:2014 f,g:M03
FeI   3861.0092810 0.00126837 1.280E+07  53.9396   1032.0 54ISO w,q:Murphy:2014 f,g:M03
FeI   3720.9892270 0.00011590 1.630E+07  57.9333    927.0 58ISO w,q:Murphy:2014 f,g:M03
FeI   3720.9922110 0.00000863 1.630E+07  56.9354    927.0 57ISO+HYP w,q:Murphy:2014 f,g:M03
FeI   3720.9901360 0.00047512 1.630E+07  56.9354    927.0 57ISO+HYP w,q:Murphy:2014 f,g:M03
FeI   3720.9914200 0.00038716 1.630E+07  56.9354    927.0 57ISO+HYP w,q:Murphy:2014 f,g:M03
FeI   3720.9924140 0.03771089 1.630E+07  55.9349    927.0 56ISO w,q:Murphy:2014 f,g:M03
FeI   3720.9957690 0.00240229 1.630E+07  53.9396    927.0 54ISO w,q:Murphy:2014 f,g:M03
FeI   3441.5884620 0.00006655 1.000E+08  57.9333   1008.0 58ISO w,q:Murphy:2014 f,g:M03
FeI   3441.5899800 0.00050008 1.000E+08  56.9354   1008.0 57ISO w,q:Murphy:2014 f,g:M03
FeI   3441.5915520 0.02165394 1.000E+08  55.9349   1008.0 56ISO w,q:Murphy:2014 f,g:M03
FeI   3441.5948710 0.00137942 1.000E+08  53.9396   1008.0 54ISO w,q:Murphy:2014 f,g:M03
FeI   3021.5143850 0.00029328 1.690E+08  57.9333   1794.0 58ISO w,q:Murphy:2014 f,g:M03
FeI   3021.5163310 0.00220376 1.690E+08  56.9354   1794.0 57ISO w,q:Murphy:2014 f,g:M03
FeI   3021.5183460 0.09542416 1.690E+08  55.9349   1794.0 56ISO w,q:Murphy:2014 f,g:M03
FeI   3021.5225990 0.00607880 1.690E+08  53.9396   1794.0 54ISO w,q:Murphy:2014 f,g:M03
FeI   2984.4360410 0.00008178 1.750E+08  57.9333   2118.0 58ISO w,q:Murphy:2014 f,g:M03
FeI   2984.4379100 0.00061451 1.750E+08  56.9354   2118.0 57ISO w,q:Murphy:2014 f,g:M03
FeI   2984.4398460 0.02660866 1.750E+08  55.9349   2118.0 56ISO w,q:Murphy:2014 f,g:M03
FeI   2984.4439330 0.00169505 1.750E+08  53.9396   2118.0 54ISO w,q:Murphy:2014 f,g:M03
FeI   2967.7589950 0.00012352 1.270E+08  57.9333   2306.0 58ISO w,q:Murphy:2014 f,g:M03
FeI   2967.7615200 0.00092812 1.270E+08  56.9354   2306.0 57ISO w,q:Murphy:2014 f,g:M03
FeI   2967.7641350 0.04018825 1.270E+08  55.9349   2306.0 56ISO w,q:Murphy:2014 f,g:M03
FeI   2967.7696550 0.00256011 1.270E+08  53.9396   2306.0 54ISO w,q:Murphy:2014 f,g:M03
FeI   2719.8310480 0.00034404 1.750E+08  57.9333    910.0 58ISO w,q:Murphy:2014 f,g:M03
FeI   2719.8318510 0.00258518 1.750E+08  56.9354    910.0 57ISO w,q:Murphy:2014 f,g:M03
FeI   2719.8326830 0.11193988 1.750E+08  55.9349    910.0 56ISO w,q:Murphy:2014 f,g:M03
FeI   2719.8344390 0.00713090 1.750E+08  53.9396    910.0 54ISO w,q:Murphy:2014 f,g:M03
FeI   2523.6040360 0.00057246 3.850E+08  57.9333   2163.0 58ISO w,q:Murphy:2014 f,g:M03
FeI   2523.6059500 0.00430157 3.850E+08  56.9354   2163.0 57ISO w,q:Murphy:2014 f,g:M03
FeI   2523.6079320 0.18626062 3.850E+08  55.9349   2163.0 56ISO w,q:Murphy:2014 f,g:M03
FeI   2523.6121160 0.01186535 3.850E+08  53.9396   2163.0 54ISO w,q:Murphy:2014 f,g:M03
FeI   2501.8856900 0.04930000 3.850E+08  55.8450   2632.0 ALL w,q:Murphy:2014 f,g:M03
FeI   2484.0174800 0.00153408 5.000E+08  57.9333   1725.0 58ISO w,q:Murphy:2014 f,g:M03
FeI   2484.0189810 0.01152736 5.000E+08  56.9354   1725.0 57ISO w,q:Murphy:2014 f,g:M03
FeI   2484.0205360 0.49914176 5.000E+08  55.9349   1725.0 56ISO w,q:Murphy:2014 f,g:M03
FeI   2484.0238180 0.03179680 5.000E+08  53.9396   1725.0 54ISO w,q:Murphy:2014 f,g:M03
FeI   2463.3888000 0.00015002 5.000E+08  57.9333   2158.0 58ISO w,q:Murphy:2014 f,g:M03
FeI   2463.3903180 0.00112731 5.000E+08  56.9354   2158.0 57ISO w,q:Murphy:2014 f,g:M03
FeI   2463.3918890 0.04881313 5.000E+08  55.9349   2158.0 56ISO w,q:Murphy:2014 f,g:M03
FeI   2463.3952060 0.00310954 5.000E+08  53.9396   2158.0 54ISO w,q:Murphy:2014 f,g:M03
FeI   2298.8769 0.0245  1.350E8  M03g
FeI   2167.4534 0.150000  2.74E8  M03
FeI   2132.690  0.0052    6.00E8 Kurucz
FeI   2084.785  0.0189    6.00E8 Kurucz
FeI   1937.268  0.00945   2.161E7 Kurucz
FeI   1934.5351 0.0111    2.55E7  M03 Aki
FeI   1875.158  0.00874   1.659E7 Kurucz
FeI   1851.690  0.0222   5.558E7 M03w Kuruczgf  GF value 0.2 J=4
FeII  2600.1703603 0.00067398 2.700E+08  57.9333   1370.0 58ISO w,q:Murphy:2014 f,g:M03
FeII  2600.1711816 0.00506441 2.700E+08  56.9354   1370.0 57ISO w,q:Murphy:2014 f,g:M03
FeII  2600.1720322 0.21929206 2.700E+08  55.9349   1370.0 56ISO w,q:Murphy:2014 f,g:M03
FeII  2600.1738281 0.01396955 2.700E+08  53.9396   1370.0 54ISO w,q:Murphy:2014 f,g:M03
FeII  2586.6475648 0.00019486 2.720E+08  57.9333   1515.0 58ISO w,q:Murphy:2014 f,g:M03
FeII  2586.6483830 0.00146423 2.720E+08  56.9354   1515.0 57ISO w,q:Murphy:2014 f,g:M03
FeII  2586.6492304 0.06340201 2.720E+08  55.9349   1515.0 56ISO w,q:Murphy:2014 f,g:M03
FeII  2586.6510194 0.00403889 2.720E+08  53.9396   1515.0 54ISO w,q:Murphy:2014 f,g:M03
FeII  2382.7622294 0.00090240 3.130E+08  57.9333   1505.0 58ISO w,q:Murphy:2014 f,g:M03
FeII  2382.7630560 0.00678080 3.130E+08  56.9354   1505.0 57ISO w,q:Murphy:2014 f,g:M03
FeII  2382.7639122 0.29361280 3.130E+08  55.9349   1505.0 56ISO w,q:Murphy:2014 f,g:M03
FeII  2382.7657196 0.01870400 3.130E+08  53.9396   1505.0 54ISO w,q:Murphy:2014 f,g:M03
FeII  2374.4582998 0.00008827 3.090E+08  57.9333   1625.0 58ISO w,q:Murphy:2014 f,g:M03
FeII  2374.4591258 0.00066325 3.090E+08  56.9354   1625.0 57ISO w,q:Murphy:2014 f,g:M03
FeII  2374.4599813 0.02871900 3.090E+08  55.9349   1625.0 56ISO w,q:Murphy:2014 f,g:M03
FeII  2374.4617873 0.00182948 3.090E+08  53.9396   1625.0 54ISO w,q:Murphy:2014 f,g:M03
FeII  2367.5874790 0.00000006 3.070E+08  57.9333   1803.0 58ISO w,q:Murphy:2014 f,g:M03
FeII  2367.5883030 0.00000046 3.070E+08  56.9354   1803.0 57ISO w,q:Murphy:2014 f,g:M03
FeII  2367.5891570 0.00001982 3.070E+08  55.9349   1803.0 56ISO w,q:Murphy:2014 f,g:M03
FeII  2367.5909590 0.00000126 3.070E+08  53.9396   1803.0 54ISO w,q:Murphy:2014 f,g:M03
FeII  2344.2113616 0.00032148 2.680E+08  57.9333   1375.0 58ISO w,q:Murphy:2014 f,g:M03
FeII  2344.2120103 0.00241566 2.680E+08  56.9354   1375.0 57ISO w,q:Murphy:2014 f,g:M03
FeII  2344.2126822 0.10459956 2.680E+08  55.9349   1375.0 56ISO w,q:Murphy:2014 f,g:M03
FeII  2344.2141007 0.00666330 2.680E+08  53.9396   1375.0 54ISO w,q:Murphy:2014 f,g:M03
FeII  2260.7791080 0.00244000 2.580E+08  55.8450   1435.0 ALL w,q:Murphy:2014 f,g:M03
FeII  2234.4472 2.52e-5 2.75e8  55.847 M03g
FeII  2249.8738801 0.00000513 3.310E+08  57.9333   1604.0 58ISO w,q:Murphy:2014 f,g:M03
FeII  2249.8746253 0.00003857 3.310E+08  56.9354   1604.0 57ISO w,q:Murphy:2014 f,g:M03
FeII  2249.8753970 0.00166992 3.310E+08  55.9349   1604.0 56ISO w,q:Murphy:2014 f,g:M03
FeII  2249.8770263 0.00010638 3.310E+08  53.9396   1604.0 54ISO w,q:Murphy:2014 f,g:M03
FeII  1901.7730 7.0e-5 1.61E5   55.847M03
FeII  1611.1996271 0.00000389 2.860E+08  57.9333   1330.0 58ISO w,q:Murphy:2014 f,g:M03
FeII  1611.1999744 0.00002924 2.860E+08  56.9354   1330.0 57ISO w,q:Murphy:2014 f,g:M03
FeII  1611.2003342 0.00126621 2.860E+08  55.9349   1330.0 56ISO w,q:Murphy:2014 f,g:M03
FeII  1611.2010936 0.00008066 2.860E+08  53.9396   1330.0 54ISO w,q:Murphy:2014 f,g:M03
FeII  1608.4519963 0.00016271 2.740E+08  57.9333  -1165.0 58ISO w,q:Murphy:2014 f,g:M03
FeII  1608.4514606 0.00122266 2.740E+08  56.9354  -1165.0 57ISO w,q:Murphy:2014 f,g:M03
FeII  1608.4509059 0.05294206 2.740E+08  55.9349  -1165.0 56ISO w,q:Murphy:2014 f,g:M03
FeII  1608.4497347 0.00337256 2.740E+08  53.9396  -1165.0 54ISO w,q:Murphy:2014 f,g:M03
FeII  1588.6876 1.48e-4 4.89e5  M03 
FeII  1260.533 0.024000  1.26E8  M03 
FeII  1144.9379 0.0830  3.520E8  M03
FeII  1143.2260  0.0192  9.81e7  M03
FeII  1142.3656 0.00401  2.56e7  M03
FeII  1133.6654  4.72e-3  3.06e7 M03
FeII  1127.0984 1.12e-3 5.89e6 M03
FeII  1125.4477  0.0156   1.03E8 M03
FeII  1121.9748 0.0290 1.92e8 M03 fik 10% smaller (J2347 z=2.33)?
FeII  1112.0480  0.00446 2.000E7 M03
FeII  1106.3596 3.94e-4 2.15e6 M03
FeII  1096.8769 0.032700  2.260E8 M03
FeII  1083.4204 0.002800  2.000E8  M03
FeII  1081.8748 0.012600  2.000E8  M03
FeII  1063.9718 0.00475  3.50e7  M03
FeII  1063.1764  0.054700  3.23E8  M03
FeII  1062.1517  0.002910  1.72e7  M03
FeII  1055.2617  0.00615  4.61e7  M03
FeIII 1214.562 2.39e-4  1.39e6 M03
FeIII 1122.524 0.05440  3.70e8   M03
CoII  2059.4756 0.00751  2.78e8  58.93320 M03g
CoII  2026.4122 0.0125   3.03e8 M03g
CoII  2012.1664 0.0368  3.45e8 M03g
CoII  1941.2852 0.0340   4.35e8  M03g 
CoII  1574.5508 0.0250   6.73e7  M03
CoII  1572.6489 0.0120   4.16e7  M03
CoII  1552.7624 0.0116   3.21e7  M03
CoII  1480.9546  0.0119  4.65e7   M03 
CoII  1466.2110  0.0310  3.78e7 M03
CoII  1424.7866  0.0109  3.58e7 M03
NiI   2320.7468 0.685  6.94E8   58.69    M03
NiI   2311.669 0.376500  4.700E8   M91(M03-no f)
NiII  1751.9154900 0.02770000 3.700E+08  58.6934   -700.0 ALL w,q:Murphy:2014 f,g:M03
NiII  1741.5528900 0.04270000 5.000E+08  58.6934  -1400.0 ALL w,q:Murphy:2014 f,g:M03
NiII  1709.6040200 0.03240000 4.350E+08  58.6934    -20.0 ALL w,q:Murphy:2014 f,g:M03
NiII  1703.4119 0.01224 5.00E8 f:Berengut arXiv1011.4136 was 0.0060 5.00e8 M03g
NiII  1502.148 0.00600 3.932E7 f:Berengut was 0.01330 3.932E7 M91 prob wrong
NiII  1467.756 0.00990  2.30E7  M03
NiII  1467.259 0.00630  2.93E7  M03
NiII  1454.842 0.0323  1.02E8   M03
NiII  1393.324 0.02222 3.47E7  Berengut f=0.0101  M03 
NiII  1370.132 0.0769   4.10e8   fik from 1331+170 M03 was f=0.0769  
NiII  1317.217 0.146   4.205e8  f:Berengut  M91 was 0.07786
CuII  1367.9509 0.179 6.23e8 63.546  M03g
CuII  1358.773 0.263  7.20e8  M03g (Hobbsetal_ApJ411_750_1993 f=0.380)
ZnI   2138.5735 1.4700 7.14e8 65.39 M03 
ZnII  2062.6582360 0.00152520 3.860E+08  69.9253   1563.0 70ISO w,q:Murphy:2014 f,g:M03
ZnII  2062.6590570 0.04612500 3.860E+08  67.9248   1563.0 68ISO w,q:Murphy:2014 f,g:M03
ZnII  2062.6531670 0.00420660 3.860E+08  66.9271   1563.0 67ISO+HYP w,q:Murphy:2014 f,g:M03
ZnII  2062.6638760 0.00587940 3.860E+08  66.9271   1563.0 67ISO+HYP w,q:Murphy:2014 f,g:M03
ZnII  2062.6600290 0.06863400 3.860E+08  65.9260   1563.0 66ISO w,q:Murphy:2014 f,g:M03
ZnII  2062.6610170 0.11962980 3.860E+08  63.9291   1563.0 64ISO w,q:Murphy:2014 f,g:M03
ZnII  2026.1350070 0.00310620 4.070E+08  69.9253   2470.0 70ISO w,q:Murphy:2014 f,g:M03
ZnII  2026.1357850 0.09393750 4.070E+08  67.9248   2470.0 68ISO w,q:Murphy:2014 f,g:M03
ZnII  2026.1307200 0.00856710 4.070E+08  66.9271   2470.0 67ISO+HYP w,q:Murphy:2014 f,g:M03
ZnII  2026.1399790 0.01197390 4.070E+08  66.9271   2470.0 67ISO+HYP w,q:Murphy:2014 f,g:M03
ZnII  2026.1367020 0.13977900 4.070E+08  65.9260   2470.0 66ISO w,q:Murphy:2014 f,g:M03
ZnII  2026.1376280 0.24363630 4.070E+08  63.9291   2470.0 64ISO w,q:Murphy:2014 f,g:M03
GaII  1414.402 1.77000   1.97e9   69.723  M03g
GeII  1602.4863 0.144 1.06E9    72.61   M01g abund=115
GeII  1237.0591 1.230 2.68e9    M01
GeII  1164.272  0.280 1.38e9    M01 
! -- Supplementary list --
AsII  1263.770  0.259 3.61E8  74.92 M00 Aki
AsII  1207.449  0.0234 3.56E7 M00 Aki
AsII  1181.538  0.0309 4.92E7 M00 Aki
SeI   1530.457  0.260 5.28e8 78.96  M01  abund 67
SeI   1405.382  0.105 2.54e8  M01
SeI   1353.899  0.0503 1.31e8 M01
SeII  1049.648  0.0823 9.96e8 M01
SeII  1033.556  0.165  1.03e9 M01
SeII  1013.434  0.263  1.14e9 M01
BrI   1540.661  0.0771 2.39E8 79.90 M00
BrI   1488.459  0.0669 2.22E8 M00
KrI   1235.8380 0.204 2.98e8 83.80 M01g abund 47
KrI   1164.8672 0.188 3.09e8    M01g
SrI   4608.617  2.01  2.10e8 87.62 M01g abund 27
SrI   2570.238  0.0166 2.21e8 M01g
SrI   2428.828  0.0468 1.83e8 M01g
SrI   2355.029  0.0479 1.92e7 M01
SrI   2307.974  0.0288 1.20e7 M01
SrII  4216.707  0.334  1.35e8 M01g
SrII  4078.861  0.701  1.50e8 M01g
SrII  1793.088  0.0056   1e8    M01 f Kurucz
SrII  1783.870  0.00069   1e8    M01 f Kurucz
Y II  3112.932  0.00654 3.48E8 88.91 M00
ZrII  3573.4879 0.167   1e8  91.22 M01 f Kurucz abund=6.8
ZrII  3389.2675 0.065   1e8     M01 f Kurucz
ZrII  3358.2263 0.046   1e8     M01 f Kurucz
ZrII  3273.1651 0.050   1e8     M01 f Kurucz
ZrII  3285.6581 0.083   1e8     M01 f Kurucz
ZrII  3209.2401 0.010   1e8     M01 f Kurucz
ZrII  2762.693  0.010   1e8   Kurucz
ZrII  2759.607  0.091   1e8   Kurucz
ZrII  2743.349  0.204   1e8   Kurucz
ZrII  2712.306  0.049   1e8   Kurucz
ZrII  2568.424  0.135   1e8   Kurucz
ZrII  2551.518  0.050   1e8   Kurucz
ZrIII 1798.048  0.178  6.13e8 M01
NbII  2866.452  0.0603 1.75E8 92.91 M00
NbII  2668.088  0.0955 3.23E8 M00
RuII  1888.043  0.0293 2.56E8 101.07 M00
PdII  1403.552  0.0328  8.34E7 106.42 M00 Aki
PdII  1367.700  0.0712 2.54E8 M00 Aki
PdII  1374.843  0.0360 1.27E8 M00 Aki
PdII  1320.018  0.122  4.68E8 M00 Aki
PdII  1235.191  0.0400 2.62E8 M00 Aki
PdII  1218.618  0.0585 2.63E8 M00 Aki
PdII  1203.960  0.132  4.54E8 M00 Aki
AgII  1195.883  0.0369 3.45E8 107.87 M00
AgII  1112.483  0.429  1.20E9 M00
AgII  1107.072  0.382  1.09E9 M00
CdII  2265.7152 0.247 3.21E8 112.41 M00
CdII  2145.0697 0.498 3.61E8 M00 
SnII  1400.450  1.090   1e8   118 ! f:Andersen/Lindgard JPhysB_10_2359_1977 ab=3.6
HgII  1649.947  0.830   1e8   200 Kurucz ab=0.4
PbII  1433.905  0.870   1e8   206 Kurucz ab=4
! - Isotopes
C3I   1656.932  0.14900   3.60E8  13.0  M03g  13C -for isotope shifts +0.65
C3I   1560.292  0.0774    1.78E8  M03g -3.30 km/s
C3I   1328.826  0.0758    2.87E8  M03g -1.65 km/s
C3I*  1657.916  0.0494    3.60E8  M03g
C3I*  1657.383  0.0371    3.60E8  M03g
C3I*  1656.272  0.0621    3.60E8  M03g
C3I*  1560.692  0.0193    1.27E8  M03g
C3I*  1560.664  0.0581    1.27E8  M03g
C3I*  1329.116  0.0191    2.87E8  M03g
C3I*  1329.093  0.0313    2.87E8  M03g
C3I*  1329.079  0.0254    2.87E8  M03g
C3I** 1658.125  0.0371    3.60E8  M03g
C3I** 1657.012  0.1110    3.60E8  M03g
C3I** 1561.424  0.0649    1.27E8  M03g
C3I** 1561.350  0.000772  1.27E8  M03g
C3I** 1561.322  0.0116    1.27E8  M03g
C3I** 1329.593  0.0189    2.87E8  M03g
C3I** 1329.571  0.0569    2.87E8  M03g
MgIa  2852.9634198 1.83 5.00E8 24.3 Salumbides06 24Mg mass taken as 24.3
MgIb  2852.9614069 1.83 5.00E8 Salumbides06 25Mg
MgIc  2852.9595910 1.83 5.00E8 Salumbides06 26Mg
MgIIa 2796.3553 0.6155 2.625e8 M03 24Mg mass taken as 24.3
MgIIa 2803.5324 0.3058 2.595e8 M03 24Mg
MgIIb 2796.3511 0.6155 2.625e8 M03 25Mg mass taken as 24.3
MgIIb 2803.5283 0.3058 2.595e8 M03 25Mg
MgIIc 2796.3473 0.6155 2.625e8 M03 26Mg mass taken as 24.3
MgIIc 2803.5244 0.3058 2.595e8 M03 26Mg
! - H2
H2J7  1151.6383790 0.000729867 1.868E9  2.01588 -0.03451983  ! L  0 P(7)   2 
H2J7  1134.8964860 0.002568610 1.741E9  2.01588 -0.02735538  ! L  1 P(7)   2 
H2J6  1131.7536180 0.000748072 1.868E9  2.01588 -0.02857077  ! L  0 P(6)   2 
H2J6  1125.7267470 0.000656326 1.868E9  2.01588 -0.02362649  ! L  0 R(6)   2 
H2J5  1125.540690 0.000757692 1.868E9  2.01588 -0.02329085  ! L  0 P(5)   2 Bailly et al,2010,Mol Phys DOI:10.1080/00268970903413350
H2J5  1120.400623 0.000715714 1.868E9  2.01588 -0.01895450  ! L  0 R(5)   2 w: B10 
H2J4  1120.248839 0.000755955 1.868E9  2.01588 -0.01872438  ! L  0 P(4)   2 B10 
H2J7  1119.0297010 0.005176020 1.632E9  2.01588 -0.02071215  ! L  2 P(7)   2 
H2J4  1116.014618 0.000777988 1.868E9  2.01588 -0.01507444  ! L  0 R(4)   2 B10
H2J3  1115.895530 0.000738064 1.868E9  2.01588 -0.01491660  ! L  0 P(3)   1b B10
H2J6  1115.4563840 0.002604310 1.741E9  2.01588 -0.02141170  ! L  1 P(6)   2 
H2J3  1112.583944 0.000846784 1.868E9  2.01588 -0.01201537  ! L  0 R(3)   2 B10 
H2J2  1112.495989 0.000691459 1.868E9  2.01588 -0.01190946  ! L  0 P(2)   1b B10
H2J2  1110.120562 0.000932201 1.868E9  2.01588 -0.00980419  ! L  0 R(2)   2 B10
H2J1  1110.062558 0.000573914 1.868E9  2.01588 -0.00973852  ! L  0 P(1)   1a B10
H2J6  1109.8617270 0.002505800 1.741E9  2.01588 -0.01681549  ! L  1 R(6)   2 
H2J5  1109.313238 0.002615850 1.741E9  2.01588 -0.01612812  ! L  1 P(5)   1b B10
H2J1  1108.633244 0.001077000 1.868E9  2.01588 -0.00846231  ! L  0 R(1)   1a B10
H2J0  1108.1273169 0.001664570 1.868E9  2.01588 -0.00800319  ! L  0 R(0)   1a B10
H2J5  1104.548705 0.002676060 1.741E9  2.01588 -0.01212508  ! L  1 R(5)   2 B10
H2J4  1104.083933 0.002595470 1.741E9  2.01588 -0.01155644  ! L  1 P(4)   1b B10
H2J7  1103.9822930 0.007843250 1.536E9  2.01588 -0.01457227  ! L  3 P(7)   2 
H2J4  1100.164528 0.002854300 1.741E9  2.01588 -0.00820532  ! L  1 R(4)   2 B10
H2J6  1100.0199850 0.005209740 1.632E9  2.01588 -0.01478632  ! L  2 P(6)   1b
H2J3  1099.787177 0.002525690 1.741E9  2.01588 -0.00774742  ! L  1 P(3)   1a B10
H2J3  1096.725316 0.003055710 1.741E9  2.01588 -0.00509470  ! L  1 R(3)   1a B10
H2J2  1096.438914 0.002367130 1.741E9  2.01588 -0.00474693  ! L  1 P(2)   1a B10
H2J6  1094.7991630 0.005463250 1.632E9  2.01588 -0.01049178  ! L  2 R(6)   2 
H2J2  1094.244560 0.003314800 1.741E9  2.01588 -0.00282772  ! L  1 R(2)   1a B10
H2J1  1094.051949 0.001968520 1.741E9  2.01588 -0.00259287  ! L  1 P(1)   1a B10
H2J5  1093.954976 0.005206730 1.632E9  2.01588 -0.00951288  ! L  2 P(5)   1b B10
H2J1  1092.732382 0.003780150 1.741E9  2.01588 -0.00143170  ! L  1 R(1)   1a B10
H2J0  1092.195201 0.005783580 1.741E9  2.01588 -0.00092454  ! L  1 R(0)   1a B10
H2J7  1089.7064550 0.009941490 1.450E9  2.01588 -0.00891760  ! L  4 P(7)   2 
H2J5  1089.5131950 0.005739510 1.632E9  2.01588 -0.00579408  ! L  2 R(5)   2 
H2J4  1088.7953620 0.005150460 1.632E9  2.01588 -0.00494895  ! L  2 P(4)   1b
H2J6  1085.3844370 0.007860600 1.536E9  2.01588 -0.00866755  ! L  3 P(6)   2 
H2J4  1085.1455400 0.006030640 1.632E9  2.01588 -0.00184988  ! L  2 R(4)   1a
H2J3  1084.5603450 0.005009460 1.632E9  2.01588 -0.00114925  ! L  2 P(3)   1b
H2J3  1081.7112430 0.006362470 1.632E9  2.01588  0.00129543  ! L  2 R(3)   1a
H2J2  1081.2660350 0.004699830 1.632E9  2.01588  0.00183764  ! L  2 P(2)   1b
H2J6  1080.4947640 0.008954520 1.536E9  2.01588 -0.00464885  ! L  3 R(6)   2 
H2J5  1079.4004060 0.007834460 1.536E9  2.01588 -0.00340979  ! L  3 P(5)   1b
H2J2  1079.2254200 0.006817990 1.632E9  2.01588  0.00360188  ! L  2 R(2)   1a
H2J1  1078.9254700 0.003922570 1.632E9  2.01588  0.00397218  ! L  2 P(1)   1a
H2J1  1077.6989360 0.007693240 1.632E9  2.01588  0.00503784  ! L  2 R(1)   1a
H2J0  1077.1387420 0.011667900 1.632E9  2.01588  0.00558220  ! L  2 R(0)   1a
H2J7  1076.1556270 0.011121900 1.370E9  2.01588 -0.00372739  ! L  5 P(7)   2 
H2J5  1075.2440630 0.009281420 1.536E9  2.01588  0.00005478  ! L  3 R(5)   2 
H2J4  1074.3129510 0.007743580 1.536E9  2.01588  0.00114033  ! L  3 P(4)   1b
H2J6  1071.4988230 0.009938600 1.450E9  2.01588 -0.00303240  ! L  4 P(6)   2 
H2J4  1070.9005450 0.009626390 1.536E9  2.01588  0.00401739  ! L  3 R(4)   2 
H2J3  1070.1408800 0.007538280 1.536E9  2.01588  0.00492550  ! L  3 P(3)   1b
H2J3  1067.4785540 0.010042100 1.536E9  2.01588  0.00718891  ! L  3 R(3)   1a
H2J6  1066.9070880 0.012302600 1.450E9  2.01588  0.00072530  ! L  4 R(6)   2 
H2J2  1066.9006790 0.007090450 1.536E9  2.01588  0.00789541  ! L  3 P(2)   1a
H2J5  1065.5966180 0.009900060 1.450E9  2.01588  0.00220871  ! L  4 P(5)   1b
H2J2  1064.9948120 0.010648200 1.536E9  2.01588  0.00952560  ! L  3 R(2)   1a
H2J1  1064.6053860 0.005941380 1.536E9  2.01588  0.01000951  ! L  3 P(1)   1a
H2J1  1063.4601440 0.011902400 1.536E9  2.01588  0.01099293  ! L  3 R(1)   1a
H2J7  1063.2888330 0.011307800 1.300E9  2.01588  0.00102254  ! L  6 P(7)   2 
H2J0  1062.8821370 0.017895200 1.536E9  2.01588  0.01156759  ! L  3 R(0)   1a
H2J5  1061.6972330 0.012605900 1.450E9  2.01588  0.00543822  ! L  4 R(5)   2 
H2J4  1060.5810310 0.009793640 1.450E9  2.01588  0.00674295  ! L  4 P(4)   1b
H2J6  1058.3183800 0.011112200 1.370E9  2.01588  0.00214153  ! L  5 P(6)   2 
H2J4  1057.3807430 0.012937200 1.450E9  2.01588  0.00941815  ! L  4 R(4)   2 
H2J3  1056.4714360 0.009555670 1.450E9  2.01588  0.01051153  ! L  4 P(3)   1b
H2J6  1053.9987370 0.015004500 1.370E9  2.01588  0.00564897  ! L  5 R(6)   2 
H2J3  1053.9760970 0.013356900 1.450E9  2.01588  0.01261209  ! L  4 R(3)   1a
H2J2  1053.2842650 0.009022230 1.450E9  2.01588  0.01346322  ! L  4 P(2)   1b
H2J5  1052.4970070 0.011079400 1.370E9  2.01588  0.00736695  ! L  5 P(5)   1b
H2J2  1051.4985730 0.014030300 1.450E9  2.01588  0.01497399  ! L  4 R(2)   1a
H2J7  1051.0715340 0.010486600 1.200E9  2.01588  0.00535938  ! L  7 P(7)   2 
H2J1  1051.0325270 0.007601530 1.450E9  2.01588  0.01555697  ! L  4 P(1)   1a
H2J1  1049.9597630 0.015549400 1.450E9  2.01588  0.01646751  ! L  4 R(1)   1a
H2J0  1049.3674390 0.023192900 1.450E9  2.01588  0.01706801  ! L  4 R(0)   1a
H2J5  1048.8299460 0.015227700 1.370E9  2.01588  0.01037564  ! L  5 R(5)   2 
H2J4  1047.5518740 0.010990200 1.370E9  2.01588  0.01188511  ! L  5 P(4)   1b
H2J6  1045.8043040 0.011304600 1.300E9  2.01588  0.00687799  ! L  6 P(6)   2 
H2J4  1044.5432630 0.015483900 1.370E9  2.01588  0.01437358  ! L  5 R(4)   2 
H2J3  1043.5031940 0.010767200 1.370E9  2.01588  0.01563663  ! L  5 P(3)   1b
H2J6  1041.7328170 0.016844300 1.300E9  2.01588  0.01014630  ! L  6 R(6)   2 
H2J3  1041.1589170 0.015846400 1.370E9  2.01588  0.01758824  ! L  5 R(3)   1a
H2J2  1040.3673280 0.010222800 1.370E9  2.01588  0.01856997  ! L  5 P(2)   1b
H2J5  1040.0586820 0.011303400 1.300E9  2.01588  0.01208886  ! L  6 P(5)   2 
H2J7  1039.7737040 0.000633991 1.180E9  2.01588 -0.01356055  ! W  0 P(7)   2 
H2J7  1039.2104170 0.023255000 1.140E9  2.01588 -0.00116452  ! L  8 P(7)   2 
H2J2  1038.6902670 0.016503000 1.370E9  2.01588  0.01997239  ! L  5 R(2)   1a
H2J1  1038.1571330 0.008660570 1.370E9  2.01588  0.02064400  ! L  5 P(1)   1a
H2J1  1037.1499220 0.018134200 1.370E9  2.01588  0.02148875  ! L  5 R(1)   1a
H2J5  1036.6045700 0.016965200 1.300E9  2.01588  0.01488993  ! L  6 R(5)   2 
H2J0  1036.5458060 0.026833700 1.370E9  2.01588  0.02211196  ! L  5 R(0)   1a
H2J7  1035.4266790 0.023945700 1.180E9  2.01588 -0.02021825  ! W  0 Q(7)   2 
H2J4  1035.1825100 0.011265700 1.300E9  2.01588  0.01659124  ! L  6 P(4)   2 
H2J6  1033.9178400 0.010460600 1.200E9  2.01588  0.01120261  ! L  7 P(6)   2 
H2J4  1032.3509570 0.017120300 1.300E9  2.01588  0.01890632  ! L  6 R(4)   2 
H2J3  1031.1926020 0.011110200 1.300E9  2.01588  0.02032577  ! L  6 P(3)   1b
H2J6  1030.0735750 0.017934000 1.200E9  2.01588  0.01424573  ! L  7 R(6)   2 
H2J3  1028.9855770 0.017388400 1.300E9  2.01588  0.02214038  ! L  6 R(3)   2 
H2J7  1028.4113760 0.008758610 1.070E9  2.01588  0.01290853  ! L  9 P(7)   2 
H2J5  1028.2474910 0.010468400 1.200E9  2.01588  0.01639930  ! L  7 P(5)   2 
H2J2  1028.1060910 0.010629800 1.300E9  2.01588  0.02324105  ! L  6 P(2)   1b
H2J2  1026.5280830 0.017965600 1.300E9  2.01588  0.02454448  ! L  6 R(2)   2 
H2J1  1025.9351690 0.009094300 1.300E9  2.01588  0.02529614  ! L  6 P(1)   1a
H2J5  1024.9894370 0.018009300 1.200E9  2.01588  0.01900700  ! L  7 R(5)   2 
H2J1  1024.9879030 0.019575200 1.300E9  2.01588  0.02608105  ! L  6 R(1)   1a
H2J6  1024.7339630 0.011960900 1.180E9  2.01588 -0.01995118  ! W  0 P(6)   2 
H2J0  1024.3739540 0.028708500 1.300E9  2.01588  0.02672449  ! L  6 R(0)   1a
H2J4  1023.4368010 0.010492400 1.200E9  2.01588  0.02088590  ! L  7 P(4)   1b
H2J6  1022.5859160 0.012559200 1.140E9  2.01588  0.01498634  ! L  8 P(6)   2 
H2J6  1021.2094580 0.023905100 1.180E9  2.01588 -0.01674587  ! W  0 Q(6)   2 
H2J5  1020.7991530 0.012745400 1.180E9  2.01588 -0.01647897  ! W  0 P(5)   1b
H2J4  1020.7666500 0.018135800 1.200E9  2.01588  0.02304091  ! L  7 R(4)   2 
H2J3  1019.5022370 0.010475800 1.200E9  2.01588  0.02460346  ! L  7 P(3)   1b
H2J6  1019.0189290 0.020495100 1.140E9  2.01588  0.01766495  ! L  8 R(6)   2 
H2J7  1017.9765190 0.003739930 1.030E9  2.01588  0.01492525  ! L 10 P(7)   2 
H2J5  1017.8319990 0.023887100 1.180E9  2.01588 -0.01364833  ! W  0 Q(5)   2 
H2J3  1017.4231480 0.018384500 1.200E9  2.01588  0.02629246  ! L  7 R(3)   2 
H2J4  1017.3855380 0.012276600 1.180E9  2.01588 -0.01330997  ! W  0 P(4)   1b
H2J5  1017.0042950 0.011220200 1.140E9  2.01588  0.02029474  ! L  8 P(5)   1b
H2J6  1016.7432810 0.005700760 1.180E9  2.01588 -0.01232471  ! W  0 R(6)   2 
H2J2  1016.4612480 0.010232300 1.200E9  2.01588  0.02750099  ! L  7 P(2)   1b
H2J7  1015.7496760 0.027070300 1.159E9  2.01588 -0.01223158  ! W  1 P(7)   2 
H2J4  1014.9800600 0.023861700 1.180E9  2.01588 -0.01097807  ! W  0 Q(4)   2 
H2J2  1014.9768460 0.018936500 1.200E9  2.01588  0.02871411  ! L  7 R(2)   1a
H2J3  1014.5042250 0.011105000 1.180E9  2.01588 -0.01056398  ! W  0 P(3)   1a
H2J1  1014.3272400 0.008982220 1.200E9  2.01588  0.02953792  ! L  7 P(1)   1a
H2J5  1014.2424900 0.022917500 1.180E9  2.01588  0.00022003  ! W  0 R(5)   2 
H2J5  1013.7065180 0.001160130 1.140E9  2.01588  0.01243063  ! L  8 R(5)   2 
H2J1  1013.4370090 0.020504300 1.200E9  2.01588  0.03026841  ! L  7 R(1)   1a
H2J0  1012.8130270 0.029702000 1.200E9  2.01588  0.03092982  ! L  7 R(0)   1a
H2J3  1012.6795790 0.023830400 1.180E9  2.01588 -0.00878174  ! W  0 Q(3)   1a
H2J4  1012.2624210 0.010754400 1.140E9  2.01588  0.02479431  ! L  8 P(4)   1b
H2J2  1012.1694240 0.008783870 1.180E9  2.01588 -0.00830958  ! W  0 P(2)   1a
H2J7  1012.1345520 0.036715400 1.159E9  2.01588 -0.01016654  ! W  1 Q(7)   2 
H2J6  1011.8712330 0.008645030 1.070E9  2.01588  0.01872364  ! L  9 P(6)   2 
H2J4  1011.8139090 0.011877400 1.180E9  2.01588 -0.00782388  ! W  0 R(4)   2 
H2J2  1010.9384450 0.023809800 1.180E9  2.01588 -0.00709859  ! W  0 Q(2)   1a
H2J3  1010.1302530 0.011181300 1.180E9  2.01588 -0.00631306  ! W  0 R(3)   1a
H2J1  1009.7708760 0.023800700 1.180E9  2.01588 -0.00595909  ! W  0 Q(1)   1a
H2J4  1009.7196320 0.014108100 1.140E9  2.01588  0.02664915  ! L  8 R(4)   2 
H2J2  1009.0249210 0.011663600 1.180E9  2.01588 -0.00524664  ! W  0 R(2)   1a
H2J0  1008.5519150 0.015349300 1.180E9  2.01588 -0.00476718  ! W  0 R(0)   1a
H2J1  1008.4981810 0.012872200 1.180E9  2.01588 -0.00471844  ! W  0 R(1)   1a
H2J6  1008.4289130 0.016407200 1.070E9  2.01588  0.02137208  ! L  9 R(6)   2 
H2J3  1008.3861530 0.010429300 1.140E9  2.01588  0.02849467  ! L  8 P(3)   1a
H2J3  1006.4141590 0.015714300 1.140E9  2.01588  0.03004038  ! L  8 R(3)   1a
H2J5  1006.3431850 0.008633410 1.070E9  2.01588  0.02388888  ! L  9 P(5)   1b
H2J2  1005.3932010 0.009910710 1.140E9  2.01588  0.03137464  ! L  8 P(2)   1a
H2J2  1003.9854510 0.016616100 1.140E9  2.01588  0.03250586  ! L  8 R(2)   1a
H2J5  1003.4284040 0.016497800 1.070E9  2.01588  0.02615952  ! L  9 R(5)   2 
H2J1  1003.2966220 0.008465990 1.140E9  2.01588  0.03339412  ! L  8 P(1)   1a
H2J1  1002.4520980 0.018231700 1.140E9  2.01588  0.03407534  ! L  8 R(1)   1a
H2J6  1001.9117080 0.000262827 1.030E9  2.01588  0.00917942  ! L 10 P(6)   2 
H2J0  1001.8238700 0.026767900 1.140E9  2.01588  0.03475253  ! L  8 R(0)   1a
H2J4  1001.6557330 0.008691160 1.070E9  2.01588  0.02834180  ! L  9 P(4)   1b
H2J6  1001.2081180 0.030534900 1.159E9  2.01588  0.00337501  ! W  1 P(6)   2 
H2J4   999.2715011 0.016560300 1.070E9  2.01588  0.03021901  ! L  9 R(4)   2 
H2J6   998.4283340 0.017881900 1.030E9  2.01588  0.02399851  ! L 10 R(6)   2 
H2J6   998.3339404 0.036667400 1.159E9  2.01588 -0.00648190  ! W  1 Q(6)   2 
H2J7   998.1118319 0.007129530 9.870E8  2.01588  0.01913197  ! L 11 P(7)   1b
H2J3   997.8271764 0.008760950 1.070E9  2.01588  0.03202454  ! L  9 P(3)   1b
H2J5   997.6413693 0.015193800 1.159E9  2.01588 -0.00470129  ! W  1 P(5)   1b
H2J5   996.1247192 0.012743300 1.030E9  2.01588  0.02610094  ! L 10 P(5)   1b
H2J3   995.9727840 0.016686300 1.070E9  2.01588  0.03349627  ! L  9 R(3)   1a
H2J5   994.9243833 0.036610400 1.159E9  2.01588 -0.00320842  ! W  1 Q(5)   2 
H2J2   994.8740844 0.008659180 1.070E9  2.01588  0.03488711  ! L  9 P(2)   1b
H2J7   994.4540985 0.022760400 1.159E9  2.01588 -0.00417212  ! W  2 P(7)   2 
H2J6   994.2604921 0.011534500 1.159E9  2.01588 -0.00231093  ! W  1 R(6)   2 
H2J4   994.2299329 0.017000700 1.159E9  2.01588 -0.00228095  ! W  1 P(4)   1b
H2J2   993.5506146 0.017043200 1.070E9  2.01588  0.03594442  ! L  9 R(2)   1a
H2J5   993.4919225 0.020163400 1.030E9  2.01588  0.02801621  ! L 10 R(5)   2 
H2J1   992.8096752 0.007698850 1.070E9  2.01588  0.03688977  ! L  9 P(1)   1a
H2J4   992.0507667 0.036561500 1.159E9  2.01588 -0.00039590  ! W  1 Q(4)   2 
H2J1   992.0163713 0.018259800 1.070E9  2.01588  0.03752654  ! L  9 R(1)   1a
H2J6   991.9157478 0.006830920 9.870E8  2.01588  0.02490619  ! L 11 P(6)   1b
H2J4   991.5338536 0.009919570 1.030E9  2.01588  0.03138155  ! L 10 P(4)   1b
H2J3   991.3804624 0.015998600 1.159E9  2.01588  0.00039069  ! W  1 P(3)   1a
H2J0   991.3789095 0.026124200 1.070E9  2.01588  0.03821743  ! L  9 R(0)   1a
H2J5   991.3708012 0.009448330 1.159E9  2.01588  0.00122097  ! W  1 R(5)   2 
H2J7   991.1634508 0.035310700 1.139E9  2.01588 -0.00182201  ! W  2 Q(7)   2 
H2J3   989.7292921 0.036522700 1.159E9  2.01588  0.00191129  ! W  1 Q(3)   1a
H2J4   989.5572714 0.031076600 1.030E9  2.01588  0.02068108  ! L 10 R(4)   2 
H2J7   989.3198666 0.005959540 9.120E8  2.01588  0.02417375  ! L 13 P(7)   2 
H2J2   989.0883868 0.012926100 1.159E9  2.01588  0.00259876  ! W  1 P(2)   1a
H2J4   988.8709203 0.000740979 1.159E9  2.01588  0.01493980  ! W  1 R(4)   2 
H2J7   988.8383291 0.003580140 9.480E8  2.01588  0.02121293  ! L 12 P(7)   1b
H2J6   988.8135132 0.012214900 9.870E8  2.01588  0.02724831  ! L 11 R(6)   2 
H2J2   987.9744540 0.036495800 1.159E9  2.01588  0.00367586  ! W  1 Q(2)   1a
H2J3   987.7688241 0.008927930 1.030E9  2.01588  0.03515959  ! L 10 P(3)   1a
H2J3   987.4486293 0.020784700 1.159E9  2.01588  0.00511604  ! W  1 R(3)   1a
H2J1   986.7980045 0.036467300 1.159E9  2.01588  0.00486880  ! W  1 Q(1)   1a
H2J5   986.5207361 0.006714920 9.870E8  2.01588  0.03003235  ! L 11 P(5)   1b
H2J2   986.2440650 0.019522400 1.159E9  2.01588  0.00551177  ! W  1 R(2)   1a
H2J3   985.9627886 0.008276550 1.030E9  2.01588  0.03558931  ! L 10 R(3)   1a
H2J1   985.6442686 0.020708000 1.159E9  2.01588  0.00604040  ! W  1 R(1)   1a
H2J0   985.6337086 0.024061400 1.159E9  2.01588  0.00602255  ! W  1 R(0)   1a
H2J2   984.8639800 0.008170850 1.030E9  2.01588  0.03806275  ! L 10 P(2)   1a
H2J5   983.8989560 0.012620200 9.870E8  2.01588  0.03203650  ! L 11 R(5)   1a
H2J2   983.5910650 0.011574100 1.030E9  2.01588  0.03888367  ! L 10 R(2)   1a
H2J1   982.8353313 0.006811200 1.030E9  2.01588  0.04004930  ! L 10 P(1)   1a
H2J6   982.7268268 0.002573920 9.480E8  2.01588  0.02634450  ! L 12 P(6)   1b
H2J1   982.0742671 0.013644700 1.030E9  2.01588  0.04058840  ! L 10 R(1)   1a
H2J4   981.9484740 0.006707670 9.870E8  2.01588  0.03444786  ! L 11 P(4)   1b
H2J0   981.4387073 0.020690300 1.030E9  2.01588  0.04134865  ! L 10 R(0)   1a
H2J7   980.7583740 0.002929510 8.830E8  2.01588  0.02588968  ! L 14 P(7)   2 
H2J6   980.5002618 0.023747000 1.139E9  2.01588  0.00066493  ! W  2 P(6)   2 
H2J4   979.8051191 0.012781500 9.870E8  2.01588  0.03610218  ! L 11 R(4)   1a
H2J6   979.7613250 0.013520000 9.480E8  2.01588  0.02940565  ! L 12 R(6)   2 
H2J3   978.2180385 0.006735390 9.870E8  2.01588  0.03809495  ! L 11 P(3)   1a
H2J6   977.7275235 0.035241000 1.139E9  2.01588  0.00206724  ! W  2 Q(6)   2 
H2J5   977.4635735 0.000364005 9.480E8  2.01588  0.02751866  ! L 12 P(5)   1b
H2J3   976.5528298 0.012898600 9.870E8  2.01588  0.03939034  ! L 11 R(3)   1a
H2J5   976.5487606 0.025720800 1.139E9  2.01588  0.00841259  ! W  2 P(5)   1b
H2J2   975.3457562 0.006643700 9.870E8  2.01588  0.04092386  ! L 11 P(2)   1a
H2J7   975.3021030 0.015450300 1.121E9  2.01588  0.00268414  ! W  3 P(7)   2 
H2J5   974.8864854 0.014233900 9.480E8  2.01588  0.03396998  ! L 12 R(5)   1a
H2J5   974.2881746 0.035164300 1.139E9  2.01588  0.00551054  ! W  2 Q(5)   1a
H2J2   974.1579092 0.013153700 9.870E8  2.01588  0.04185365  ! L 11 R(2)   1a
H2J6   974.0520900 0.013670900 1.139E9  2.01588  0.00568077  ! W  2 R(6)   2 
H2J6   973.8285619 0.005363020 9.120E8  2.01588  0.02989496  ! L 13 P(6)   1b
H2J4   973.4523388 0.008552440 1.139E9  2.01588  0.01061912  ! W  2 P(4)   1a
H2J1   973.3445791 0.005899120 9.870E8  2.01588  0.04289516  ! L 11 P(1)   1a
H2J4   972.6906744 0.013558600 9.480E8  2.01588  0.03305977  ! L 12 P(4)   1b
H2J1   972.6327502 0.014047800 9.870E8  2.01588  0.04345479  ! L 11 R(1)   1a
H2J7   972.4406148 0.005581340 8.570E8  2.01588  0.02810778  ! L 15 P(7)   2 
H2J7   972.2717527 0.027801100 1.121E9  2.01588  0.00497811  ! W  3 Q(7)   2 
H2J0   971.9862388 0.020043000 9.870E8  2.01588  0.04416825  ! L 11 R(0)   1a
H2J4   971.3896132 0.035096800 1.139E9  2.01588  0.00846055  ! W  2 Q(4)   1a
H2J5   971.0749686 0.012117600 1.139E9  2.01588  0.00889150  ! W  2 R(5)   2 
H2J6   970.9976216 0.007114210 9.120E8  2.01588  0.03201589  ! L 13 R(6)   2 
H2J4   970.8381953 0.016038900 9.480E8  2.01588  0.03742072  ! L 12 R(4)   1a
H2J3   970.5633192 0.013073600 1.139E9  2.01588  0.00992403  ! W  2 P(3)   1a
H2J3   969.0898425 0.008160030 9.480E8  2.01588  0.04022253  ! L 12 P(3)   1a
H2J3   969.0492173 0.035040600 1.139E9  2.01588  0.01087504  ! W  2 Q(3)   1a
H2J4   968.6651077 0.010723600 1.139E9  2.01588  0.01202620  ! W  2 R(4)   2 
H2J5   968.5566069 0.005096380 9.120E8  2.01588  0.03497826  ! L 13 P(5)   1b
H2J2   968.2952162 0.011522400 1.139E9  2.01588  0.01184321  ! W  2 P(2)   1a
H2J3   967.6769482 0.022760100 9.480E8  2.01588  0.03681687  ! L 12 R(3)   1a
H2J2   967.2810978 0.035010900 1.139E9  2.01588  0.01271847  ! W  2 Q(2)   1a
H2J3   966.7803539 0.006147920 1.139E9  2.01588  0.01789318  ! W  2 R(3)   1a
H2J2   966.2754971 0.006496350 9.480E8  2.01588  0.04340505  ! L 12 P(2)   1a
H2J5   966.1787113 0.008324360 9.120E8  2.01588  0.03677543  ! L 13 R(5)   2 
H2J1   966.0960848 0.034981200 1.139E9  2.01588  0.01396322  ! W  2 Q(1)   1a
H2J2   965.7954931 0.024047200 1.139E9  2.01588  0.01814876  ! W  2 R(2)   1a
H2J6   965.4813947 0.002614460 8.830E8  2.01588  0.03144234  ! L 14 P(6)   2 
H2J1   965.0648829 0.021925100 1.139E9  2.01588  0.01540176  ! W  2 R(1)   1a
H2J2   965.0457440 0.001582920 9.480E8  2.01588  0.04040726  ! L 12 R(2)   1a
H2J0   964.9839926 0.023955800 1.139E9  2.01588  0.01516367  ! W  2 R(0)   1a
H2J7   964.7046128 0.002305950 8.290E8  2.01588  0.02937510  ! L 16 P(7)   2 
H2J1   964.3106414 0.005028020 9.480E8  2.01588  0.04544644  ! L 12 P(1)   1a
H2J4   964.0908922 0.004985460 9.120E8  2.01588  0.03935778  ! L 13 P(4)   1a
H2J1   963.6080043 0.007073970 9.480E8  2.01588  0.04552063  ! L 12 R(1)   1a
H2J0   962.9780025 0.013158600 9.480E8  2.01588  0.04661091  ! L 12 R(0)   1a
H2J6   962.8212913 0.009358590 8.830E8  2.01588  0.03368526  ! L 14 R(6)   2 
H2J4   962.1529720 0.008751050 9.120E8  2.01588  0.04082942  ! L 13 R(4)   1a
H2J6   961.7037174 0.016503100 1.121E9  2.01588  0.00722576  ! W  3 P(6)   1b
H2J3   960.450567  0.004932190 9.120E8  2.01588  0.04297335  ! L 13 P(3)   1b B10
H2J5   960.2656387 0.002244040 8.830E8  2.01588  0.03624932  ! L 14 P(5)   2 
H2J6   959.1523487 0.027708300 1.121E9  2.01588  0.00906590  ! W  3 Q(6)   2 
H2J3   958.946624  0.008967150 9.120E8  2.01588  0.04411846  ! L 13 R(3)   1a B10
H2J7   958.1900204 0.006152100 1.105E9  2.01588  0.00836457  ! W  4 P(7)   2 
H2J5   958.0114044 0.009616790 8.830E8  2.01588  0.03836088  ! L 14 R(5)   2 
H2J5   957.81887   0.016702900 1.121E9  2.01588  0.01144081  ! W  3 P(5)   1b B10
H2J2   957.652228  0.004807760 9.120E8  2.01588  0.04577359  ! L 13 P(2)   1a B10
H2J6   957.4102089 0.004353480 8.570E8  2.01588  0.03376881  ! L 15 P(6)   1b
H2J7   956.9937259 0.007699990 8.110E8  2.01588  0.03107800  ! L 17 P(7)   2 
H2J2   956.579917  0.009210980 9.120E8  2.01588  0.04659168  ! L 13 R(2)   1a B10
H2J6   955.9774854 0.014762500 1.121E9  2.01588  0.01208778  ! W  3 R(6)   2 
H2J4   955.8548301 0.001690720 8.830E8  2.01588  0.03998528  ! L 14 P(4)   1b
H2J1   955.708153  0.004227580 9.120E8  2.01588  0.04771815  ! L 13 P(1)   1a B10
H2J5   955.6805898 0.027631400 1.121E9  2.01588  0.01267422  ! W  3 Q(5)   2 
H2J7   955.2620865 0.019768300 1.105E9  2.01588  0.01035250  ! W  4 Q(7)   2 
H2J1   955.065759  0.009880090 9.120E8  2.01588  0.04820903  ! L 13 R(1)   1a B10
H2J6   954.7021151 0.001142930 8.570E8  2.01588  0.03574293  ! L 15 R(6)   2 
H2J4   954.47400   0.016717300 1.121E9  2.01588  0.01552446  ! W  3 P(4)   1b B10
H2J0   954.413268  0.014158700 9.120E8  2.01588  0.04894292  ! L 13 R(0)   1a B10
H2J4   954.0039129 0.010054300 8.830E8  2.01588  0.04226582  ! L 14 R(4)   2 
H2J5   952.8046238 0.011660200 1.121E9  2.01588  0.01540740  ! W  3 R(5)   2 
H2J4   952.75740   0.027557800 1.121E9  2.01588  0.01575800  ! W  3 Q(4)   2 B10
H2J3   952.2741662 0.000657805 8.830E8  2.01588  0.04104973  ! L 14 P(3)   1b
H2J5   952.2549629 0.003878510 8.570E8  2.01588  0.03881266  ! L 15 P(5)   1b
H2J3   951.67184   0.016993800 1.121E9  2.01588  0.02096940  ! W  3 P(3)   1a B10
H2J3   950.8186939 0.010920800 8.830E8  2.01588  0.04529959  ! L 14 R(3)   2 
H2J3   950.397767  0.027502700 1.121E9  2.01588  0.01827700  ! W  3 Q(3)   1a B10
H2J4   950.31519   0.010739300 1.121E9  2.01588  0.01829419  ! W  3 R(4)   1a B10
H2J7   950.1237028 0.001800980 7.880E8  2.01588  0.03235406  ! L 18 P(7)   2 
H2J5   950.0734412 0.004367620 8.570E8  2.01588  0.04044555  ! L 15 R(5)   2 
H2J6   949.8399586 0.002135590 8.290E8  2.01588  0.03495694  ! L 16 P(6)   2 
H2J2   949.61045   0.001421140 1.121E9  2.01588  0.02782290  ! W  3 P(2)   1a B10
H2J2   949.3524584 0.009282580 8.830E8  2.01588  0.03930819  ! L 14 P(2)   1b
H2J2   948.61582   0.027467100 1.121E9  2.01588  0.02019735  ! W  3 Q(2)   1a B10
H2J2   948.4712500 0.012943100 8.830E8  2.01588  0.04715304  ! L 14 R(2)   1a
H2J3   948.41978   0.010372300 1.121E9  2.01588  0.02071173  ! W  3 R(3)   1a B10
H2J4   947.8878474 0.003654290 8.570E8  2.01588  0.04316527  ! L 15 P(4)   1b
H2J1   947.5140330 0.003522350 8.830E8  2.01588  0.04972156  ! L 14 P(1)   1a
H2J6   947.4337780 0.006092980 8.290E8  2.01588  0.03696031  ! L 16 R(6)   2 
H2J1   947.421917  0.027438400 1.121E9  2.01588  0.02149264  ! W  3 Q(1)   1a B10
H2J2   947.11165   0.009937950 1.121E9  2.01588  0.02287064  ! W  3 R(2)   1a B10
H2J1   946.9803953 0.019657800 8.830E8  2.01588  0.04625180  ! L 14 R(1)   1a
H2J0   946.42556   0.021622400 1.121E9  2.01588  0.03102591  ! W  3 R(0)   1a B10
H2J1   946.384745  0.008074490 1.121E9  2.01588  0.02627974  ! W  3 R(1)   1a B10
H2J0   946.1693058 0.001339580 8.830E8  2.01588  0.04247182  ! L 14 R(0)   1a
H2J4   946.1227100 0.005333990 8.570E8  2.01588  0.04447549  ! L 15 R(4)   1a
H2J6   944.7832395 0.009946920 1.105E9  2.01588  0.01295017  ! W  4 P(6)   2 
H2J5   944.7205196 0.002031850 8.290E8  2.01588  0.03996189  ! L 16 P(5)   2 
H2J3   944.3304600 0.003524690 8.570E8  2.01588  0.04676022  ! L 15 P(3)   1a
H2J7   943.5471673 0.000004715 7.730E8  2.01588  0.03004227  ! L 19 P(7)   2 
H2J3   942.9642200 0.005738220 8.570E8  2.01588  0.04776314  ! L 15 R(3)   1a
H2J5   942.6878676 0.006238180 8.290E8  2.01588  0.04159919  ! L 16 R(5)   2 
H2J6   942.4773643 0.004006910 8.110E8  2.01588  0.03665595  ! L 17 P(6)   2 
H2J6   942.4151012 0.019679500 1.105E9  2.01588  0.01463426  ! W  4 Q(6)   2 
H2J7   942.2336079 0.009522280 1.090E9  2.01588  0.01669738  ! W  5 P(7)   2 
H2J2   941.5992145 0.003367920 8.570E8  2.01588  0.04954168  ! L 15 P(2)   1b
H2J5   940.8829178 0.010547200 1.105E9  2.01588  0.01703590  ! W  4 P(5)   1b
H2J2   940.6263700 0.006027920 8.570E8  2.01588  0.05024936  ! L 15 R(2)   1a
H2J6   940.4915803 0.009934800 8.110E8  2.01588  0.03859103  ! L 17 R(6)   2 
H2J4   940.3875416 0.001993230 8.290E8  2.01588  0.04428935  ! L 16 P(4)   1b
H2J7   939.9791981 0.013319300 1.090E9  2.01588  0.01438179  ! W  5 Q(7)   2 
H2J1   939.7067162 0.002913820 8.570E8  2.01588  0.05146650  ! L 15 P(1)   1a
H2J1   939.1242124 0.006558200 8.570E8  2.01588  0.05188763  ! L 15 R(1)   1a
H2J6   939.1141847 0.002699820 1.105E9  2.01588  0.01730411  ! W  4 R(6)   2 
H2J5   938.9091177 0.019599500 1.105E9  2.01588  0.01840400  ! W  4 Q(5)   2 
H2J4   938.7292102 0.006378000 8.290E8  2.01588  0.04556605  ! L 16 R(4)   2 
H2J0   938.4677567 0.009510630 8.570E8  2.01588  0.05264552  ! L 15 R(0)   1a
H2J4   937.5517552 0.010326800 1.105E9  2.01588  0.02058324  ! W  4 P(4)   1b
H2J5   937.4427486 0.003082930 8.110E8  2.01588  0.04165374  ! L 17 P(5)   2 
H2J3   936.8570921 0.002049890 8.290E8  2.01588  0.04791941  ! L 16 P(3)   1b
H2J5   936.4662788 0.010982500 1.105E9  2.01588  0.02079095  ! W  4 R(5)   2 
H2J4   935.9593845 0.019542100 1.105E9  2.01588  0.02161881  ! W  4 Q(4)   2 
H2J6   935.6309835 0.001654640 7.880E8  2.01588  0.03786035  ! L 18 P(6)   2 
H2J3   935.5755036 0.006571530 8.290E8  2.01588  0.04883117  ! L 16 R(3)   2 
H2J5   935.3235809 0.000455546 8.110E8  2.01588  0.04318584  ! L 17 R(5)   2 
H2J3   934.7900641 0.009512560 1.105E9  2.01588  0.02349760  ! W  4 P(3)   1a
H2J2   934.1447948 0.002239430 8.290E8  2.01588  0.05084687  ! L 16 P(2)   1b
H2J4   933.7897934 0.009165900 1.105E9  2.01588  0.02375924  ! W  4 R(4)   2 
H2J3   933.5779370 0.019482000 1.105E9  2.01588  0.02424031  ! W  4 Q(3)   1a
H2J6   933.4446149 0.003759040 7.880E8  2.01588  0.03986101  ! L 18 R(6)   2 
H2J2   933.2400914 0.006886000 8.290E8  2.01588  0.05130933  ! L 16 R(2)   1a
H2J4   933.1705001 0.002711100 8.110E8  2.01588  0.04598242  ! L 17 P(4)   2 
H2J2   932.6046793 0.007609320 1.105E9  2.01588  0.02569217  ! W  4 P(2)   1a
H2J1   932.2662080 0.002398360 8.290E8  2.01588  0.05296626  ! L 16 P(1)   1a
H2J3   931.8116973 0.008745810 1.105E9  2.01588  0.02609047  ! W  4 R(3)   1a
H2J2   931.7808572 0.019446100 1.105E9  2.01588  0.02623615  ! W  4 Q(2)   1a
H2J1   931.7328821 0.007531270 8.290E8  2.01588  0.05300015  ! L 16 R(1)   1a
H2J4   931.5372042 0.002529760 8.110E8  2.01588  0.04716450  ! L 17 R(4)   2 
H2J0   931.0626416 0.010671100 8.290E8  2.01588  0.05392193  ! L 16 R(0)   1a
H2J5   930.6052244 0.001583860 7.880E8  2.01588  0.04281575  ! L 18 P(5)   2 
H2J1   930.5770794 0.019421900 1.105E9  2.01588  0.02758111  ! W  4 Q(1)   1a
H2J2   930.4471842 0.008983220 1.105E9  2.01588  0.02776182  ! W  4 R(2)   1a
H2J6   929.6973638 0.003019690 1.090E9  2.01588  0.02212683  ! W  5 P(6)   2 
H2J3   929.6895719 0.002508270 8.110E8  2.01588  0.04956415  ! L 17 P(3)   1b
H2J1   929.6883575 0.009841720 1.105E9  2.01588  0.02870046  ! W  4 R(1)   1a
H2J0   929.5327194 0.011940500 1.105E9  2.01588  0.02884502  ! W  4 R(0)   1a
H2J6   928.7779277 0.005625700 7.730E8  2.01588  0.03450348  ! L 19 P(6)   2 
H2J5   928.7600976 0.003915570 7.880E8  2.01588  0.04435672  ! L 18 R(5)   2 
H2J3   928.4374179 0.003303120 8.110E8  2.01588  0.05043924  ! L 17 R(3)   2 
H2J6   927.3626167 0.013241100 1.090E9  2.01588  0.01885435  ! W  5 Q(6)   2 
H2J6   927.0515725 0.004989230 7.730E8  2.01588  0.04030239  ! L 19 R(6)   2 
H2J2   927.0200190 0.002327540 8.110E8  2.01588  0.05233481  ! L 17 P(2)   1b
H2J4   926.3546703 0.001574970 7.880E8  2.01588  0.04712078  ! L 18 P(4)   1b
H2J2   926.1319303 0.003701300 8.110E8  2.01588  0.05293621  ! L 17 R(2)   2 
H2J5   925.6585906 0.005818840 1.090E9  2.01588  0.02227953  ! W  5 P(5)   2 
H2J1   925.1745300 0.001967200 8.110E8  2.01588  0.05424593  ! L 17 P(1)   1a
H2J4   924.8482807 0.004001300 7.880E8  2.01588  0.04827866  ! L 18 R(4)   2 
H2J1   924.6432574 0.004161440 8.110E8  2.01588  0.05459732  ! L 17 R(1)   1a
H2J6   924.4976285 0.003830950 1.090E9  2.01588  0.02270836  ! W  5 R(6)   2 
H2J0   923.9846257 0.006166710 8.110E8  2.01588  0.05538162  ! L 17 R(0)   1a
H2J5   923.9616459 0.002867140 7.730E8  2.01588  0.04325677  ! L 19 P(5)   1b
H2J5   923.8165363 0.013178500 1.090E9  2.01588  0.02278312  ! W  5 Q(5)   2 
H2J3   922.8949041 0.001618940 7.880E8  2.01588  0.05068943  ! L 18 P(3)   1b
H2J5   922.4750067 0.006667060 7.730E8  2.01588  0.04199436  ! L 19 R(5)   2 
H2J4   922.3060200 0.006191110 1.090E9  2.01588  0.02526343  ! W  5 P(4)   2 
H2J3   921.7301590 0.004069460 7.880E8  2.01588  0.05152632  ! L 18 R(3)   2 
H2J5   921.2194244 0.002169440 1.090E9  2.01588  0.02881256  ! W  5 R(5)   2 
H2J4   920.8340292 0.013118900 1.090E9  2.01588  0.02612717  ! W  5 Q(4)   2 
H2J2   920.2432314 0.001683470 7.880E8  2.01588  0.05345167  ! L 18 P(2)   1b
H2J4   919.7899865 0.002134750 7.730E8  2.01588  0.04802474  ! L 19 P(4)   1b
H2J3   919.5444408 0.005817840 1.090E9  2.01588  0.02806908  ! W  5 P(3)   2 
H2J2   919.4181565 0.004167680 7.880E8  2.01588  0.05401546  ! L 18 R(2)   1a
H2J4   919.0502134 0.007910870 1.090E9  2.01588  0.03266013  ! W  5 R(4)   2 
H2J3   918.4309174 0.013063200 1.090E9  2.01588  0.02884989  ! W  5 Q(3)   2 
H2J1   918.4133051 0.001609770 7.880E8  2.01588  0.05535517  ! L 18 P(1)   1a
H2J4   918.1517059 0.000045274 7.730E8  2.01588  0.04488527  ! L 19 R(4)   2 
H2J1   917.9218851 0.004429580 7.880E8  2.01588  0.05567990  ! L 18 R(1)   1a
H2J2   917.3697794 0.004700520 1.090E9  2.01588  0.03033591  ! W  5 P(2)   2 
H2J0   917.2519835 0.006175550 7.880E8  2.01588  0.05647264  ! L 18 R(0)   1a
H2J3   916.8771801 0.006934330 1.090E9  2.01588  0.03113926  ! W  5 R(3)   2 
H2J2   916.6169425 0.013036800 1.090E9  2.01588  0.03092034  ! W  5 Q(2)   2 
H2J3   916.3829263 0.001824590 7.730E8  2.01588  0.05167878  ! L 19 P(3)   1a
H2J2   915.4297860 0.006777630 1.090E9  2.01588  0.03229127  ! W  5 R(2)   2 
H2J1   915.4010682 0.013014800 1.090E9  2.01588  0.03231442  ! W  5 Q(1)   2 
H2J3   915.2122563 0.001348940 7.730E8  2.01588  0.05190177  ! L 19 R(3)   1a
H2J1   914.6073718 0.007225370 1.090E9  2.01588  0.03316301  ! W  5 R(1)   2 
H2J0   914.3971558 0.008464840 1.090E9  2.01588  0.03342239  ! W  5 R(0)   2 
H2J2   913.7701432 0.001614060 7.730E8  2.01588  0.05447034  ! L 19 P(2)   1a
H2J2   912.9510737 0.002015270 7.730E8  2.01588  0.05486433  ! L 19 R(2)   1a
H2J1   911.9671956 0.001316270 7.730E8  2.01588  0.05638629  ! L 19 P(1)   1a
H2J1   911.4794991 0.002484820 7.730E8  2.01588  0.05662896  ! L 19 R(1)   1a
H2J0   910.8207315 0.003865490 7.730E8  2.01588  0.05746684  ! L 19 R(0)   1a
! - HD molecule
HDJ0  1105.84055 0.0007437 1.352E6  3.0 -0.00654 ! L0-0R(0) w:Ivanov PRL,100,093007(2008) f: AR(06), not Ivanchik(MN10) Aki
HDJ0  1092.00126 0.002967 5.532E6  3.0 -0.00038 ! L1R0 f:Abgrall Roueff A+A 445 361 2006 Aki
HDJ0  1078.83104 0.006749 1.289E7  3.0  0.00528 ! L2R0
HDJ0  1066.27568 0.0115  2.249E7  3.0 0.01061 ! L3-0R(0) w:Ivanov
HDJ0  1054.29354 0.0164  3.272E7  3.0 0.01557 ! 4-0R(0) 
HDJ0  1042.85005 0.0205  4.201E7  3.0 0.02013 ! 5-0R(0) 
HDJ0  1031.91493 0.0236  4.926E7  3.0 0.02440 ! 6-0R(0) 
HDJ0  1021.46045 0.0253  5.402E7  3.0 0.02831 ! 7-0R(0) 
HDJ0  1011.46180 0.0262  5.691E7  3.0 0.03193 ! 8-0R(0)
HDJ0  1001.89413 0.0247  5.476E7  3.0 0.03530 ! 9-0R(0)
HDJ0   992.71833 0.0241  5.436E7  3.0 ! 10-0R(0) w:J Tumlinson/Abgrall Roueff list
HDJ0   984.013 0.0204  1.000E9  3.0 ! 11-0R(0)
HDJ0   975.57587 0.0196  1.000E9  3.0 ! 12-0R(0) w:Hinnen+,PhysRevA,52,4425,1995
HDJ0   967.52558 0.0140  1.000E9  3.0 ! 13-0R(0) w:Hinnen+
HDJ0   959.81919 0.0146  1.000E9  3.0 ! 14-0R(0) w:Hinnen+
HDJ0   952.445 0.0344  1.000E9  3.0 ! 15-0R(0)
HDJ0   945.32  0.0104  1.000E9  3.0 ! 16 1 0 0 w:JT/AR06
HDJ0  1007.29020 0.0325  7.130E7  3.0 -0.00390 ! W0-0R(0) w:Ivanov f:AR06
HDJ0   987.26216 0.0588  1.342E8  3.0 ! W1-0R(0)w:AR
HDJ0   968.96753 0.0657  1.555E8  3.0 ! W2-0R(0)w:AR
HDJ0   952.20447 0.0327  8.011E7  3.0 ! W3-0R(0)w:AR
HDJ0   936.92147 0.0402  1.018E8  3.0 ! W4-0R(0)w:AR
HDJ0   922.92681 0.0296  7.280E7  3.0 ! W5-0R(0)
HDJ1  1107.29245 0.000256 1.00E9  3.0 -0.00789 ! L0-P1 w:Ivanov, f:AR06
HDJ1  1106.21689 0.000482 1.000E9 3.0 -0.00696 ! L0-0R(1) w:I f:JT/AR
HDJ1  1093.40155 0.001012 1.000E9 3.0 -0.00173 ! L1-0P(1)
HDJ1  1092.39875 0.001938 1.000E9 3.0 -0.00084 ! L1-0R(1)
HDJ1  1080.1743  0.002280 1.000E9 3.0 ! L2-0P(1) w:AR
HDJ1  1079.24459 0.004339 1.000E9 3.0  0.00483 ! L2-0R(1) w:I
HDJ1  1067.58691 0.003852 1.000E9 3.0 0.00939 ! L3-0P(1)
HDJ1  1066.70180 0.007615 1.000E9 3.0 0.01014 ! 3-0R(1)
HDJ1  1055.56544 0.006756 1.000E9 3.0 0.01435 ! L4-0P(1)
HDJ1  1054.7164  0.01090  1.000E9 3.0 ! L4-0R(1) w:AR
HDJ1  1044.08545 0.006756 1.000E9 3.0 0.01898 ! L5-0P(1) w:I
HDJ1  1043.29502 0.01376  1.000E9 3.0 0.01959 ! 5-0R(1)
HDJ1  1033.11624 0.00768  1.000E9 3.0 0.02325 ! L6-0P(1)
HDJ1  1032.36721 0.01590  1.000E9 3.0 0.02389 ! 6-0R(1)
HDJ1  1022.62976 0.00814  1.000E9 3.0 0.02722 ! 7-0P(1)
HDJ1  1021.91899 0.01719  1.000E9 3.0 0.02778 ! 7-0R(1)
HDJ1  1012.60079 0.00819  1.000E9 3.0 0.03086 ! 8-0P(1)
HDJ1  1011.92611 0.01792  1.000E9 3.0 0.03137 ! 8-0R(1)
HDJ1  1003.00544 0.00790  1.000E9 3.0 0.03425 ! 9-0P(1)
HDJ1  1002.36220 0.01679  1.000E9 3.0 0.03530 ! 9-0R(1)
HDJ1   993.8025  0.00737  1.000E9 3.0 ! 10-0P(1) w:AR
HDJ1   993.1916  0.01666  1.000E9 3.0 ! 10-0R(1)
HDJ1  1007.2537  0.01542  1.000E9 3.0 -0.00388 ! W0R1 w:I
HDJ1   987.2667  0.02843  1.000E9 3.0 ! W1-0R(1) w:AR
HDJ2  1045.76264 0.00804  1.000E9 3.0 0.01724 ! 5-0P(2)
HDJ2  1023.07083 0.0145  1.000E9 3.0 0.02644 ! 7-0R(2)
! - CO molecule (12C16O)
COJ0  1544.448 0.01579  1.000E9 28.0 ! 12C16O v'=0 R(0) Morton/Noreau 1994 ApJS95:301 Tab3A 
COJ1  1544.540 0.007896  1.000E9 28.0 ! v'=0 Q(1)
COJ1  1544.388 0.007880  1.000E9 28.0 ! v'=0 R(1) 
COJ2  1544.724 0.001578  1.000E9 28.0 ! v'=0 P(2)
COJ2  1544.571 0.007886  1.000E9 28.0 ! v'=0 Q(2)
COJ2  1544.345 0.006284  1.000E9 28.0 ! v'=0 R(2)
COJ3  1544.847 0.002251  1.000E9 28.0 ! v'=0 P(3)  
COJ3  1544.619 0.007870  1.000E9 28.0 ! v'=0 Q(3)
COJ3  1544.316 0.005580  1.000E9 28.0 ! v'=0 R(3)
COJ4  1544.987 0.002617  1.000E9 28.0 ! v'=0 P(4)  
COJ4  1544.681 0.007846  1.000E9 28.0 ! v'=0 Q(4)
COJ4  1544.305 0.005160  1.000E9 28.0 ! v'=0 R(4)
COJ5  1545.142 0.002839  1.000E9 28.0 ! v'=0 P(5)  
COJ5  1544.760 0.007812  1.000E9 28.0 ! v'=0 Q(5)
COJ5  1544.312 0.004839  1.000E9 28.0 ! v'=0 R(5)
COJ6  1545.314 0.002975  1.000E9 28.0 ! v'=0 P(6)  
COJ6  1544.855 0.007759  1.000E9 28.0 ! v'=0 Q(6)
COJ6  1544.338 0.004501  1.000E9 28.0 ! v'=0 R(6)
COJ0  1509.748 0.0351 1.000E9 28.0 ! v'=1 R(0) f:Chan93 G:arbitrary [1]
COJ1  1509.835 0.01457  1.000E9 28.0 ! v'=1 Q(1)
COJ1  1509.695 0.01479  1.000E9 28.0 ! v'=1 R(1) 
COJ2  1510.011 0.002913 1.000E9 28.0 ! v'=1 P(2)
COJ2  1509.871 0.01479  1.000E9 28.0 ! v'=1 Q(2)
COJ2  1509.661 0.01207  1.000E9 28.0 ! v'=1 R(2) 
COJ0  1477.565 0.0402   1.000E9 28.0 ! v'=2 R(0) [2]
COJ1  1477.648 0.02007  1.000E9 28.0 ! v'=2 Q(1)
COJ1  1477.513 0.02007  1.000E9 28.0 ! v'=2 R(1)
COJ2  1477.817 0.004013 1.000E9 28.0 ! v'=2 P(2)
COJ2  1477.680 0.02006  1.000E9 28.0 ! v'=2 Q(2)
COJ2  1477.477 0.01606  1.000E9 28.0 ! v'=2 R(2)
COJ0  1447.352 0.0347 1.000E9 28.0 ! v'=3 R(0) [3]
COJ1  1447.433 0.01730  1.000E9 28.0 ! v'=3 Q(1)
COJ1  1447.304 0.01730  1.000E9 28.0 ! v'=3 R(1)
COJ2  1447.594 0.003459  1.000E9 28.0 ! v'=3 P(2)
COJ2  1447.465 0.01730  1.000E9 28.0 ! v'=3 Q(2)
COJ2  1447.273 0.01384  1.000E9 28.0 ! v'=3 Q(2)
COJ0  1419.044 0.0242 1.000E9 28.0 ! v'=4 R(0) [4]
COJ1  1419.121 0.01162  1.000E9 28.0 ! v'=4 Q(1)
COJ1  1419.001 0.01171  1.000E9 28.0 ! v'=4 R(1)
COJ0  1392.525 0.0145 1.000E9 28.0 ! v'=5 R(0) [5]
COJ1  1392.600 0.007248 1.000E9 28.0 ! v'=5 Q(1)
COJ1  1392.484 0.007249 1.000E9 28.0 ! v'=5 R(1)
COJ0  1367.623 0.007945  1.000E9 28.0 ! v'=6 R(0) [6]
COJ1  1367.696 0.003972 1.000E9 28.0 ! v'=6 Q(1)
COJ1  1367.586 0.003969 1.000E9 28.0 ! v'=6 R(1)
COJ2  1367.839 0.0007944 1.000E9 28.0 ! v'=6 P(2)  
COJ2  1367.730 0.003968 1.000E9 28.0 ! v'=6 Q(2)
COJ2  1367.566 0.003169 1.000E9 28.0 ! v'=6 R(2)
COJ3  1367.946 0.001134 1.000E9 28.0 ! v'=6 P(3)  
COJ3  1367.782 0.003960 1.000E9 28.0 ! v'=6 Q(3)
COJ3  1367.564 0.002819 1.000E9 28.0 ! v'=6 R(3)
COJ4  1368.070 0.001320 1.000E9 28.0 ! v'=6 P(4)  
COJ4  1367.852 0.003945 1.000E9 28.0 ! v'=6 Q(4)
COJ4  1367.580 0.002610 1.000E9 28.0 ! v'=6 R(4)
COJ5  1368.212 0.001435 1.000E9 28.0 ! v'=6 P(5)  
COJ5  1367.940 0.003913 1.000E9 28.0 ! v'=6 Q(5)
COJ5  1367.616 0.002427 1.000E9 28.0 ! v'=6 R(5)
COJ6  1368.371 0.001505 1.000E9 28.0 ! v'=6 P(6)  
COJ6  1368.047 0.003811 1.000E9 28.0 ! v'=6 Q(6)
COJ6  1367.675 0.001929 1.000E9 28.0 ! v'=6 R(6)
COJ0  1344.186 0.00414  1.000E9 28.0 ! v'=7 R(0) [7]
COJ1  1344.255 0.002070 1.000E9 28.0 ! v'=7 Q(1)
COJ1  1344.151 0.002070 1.000E9 28.0 ! v'=7 R(1)
COJ2  1344.394 0.000414 1.000E9 28.0 ! v'=7 P(2)
COJ2  1344.290 0.002070  1.000E9 28.0 ! v'=7 Q(2)
COJ2  1344.134 0.001656  1.000E9 28.0 ! v'=7 R(2)
COJ3  1344.498 0.0005913 1.000E9 28.0 ! v'=7 P(3)
COJ3  1344.342 0.002070  1.000E9 28.0 ! v'=7 Q(3)
COJ3  1344.133 0.001479  1.000E9 28.0 ! v'=7 R(3)
COJ4  1344.621 0.0006898 1.000E9 28.0 ! v'=7 P(4)
COJ4  1344.413 0.002070  1.000E9 28.0 ! v'=7 Q(4)
COJ4  1344.153 0.001380  1.000E9 28.0 ! v'=7 R(4)
COJ5  1344.759 0.0007524 1.000E9 28.0 ! v'=7 P(5)
COJ5  1344.499 0.002070  1.000E9 28.0 ! v'=7 Q(5)
COJ5  1344.188 0.001317  1.000E9 28.0 ! v'=7 R(5)
COJ6  1344.917 0.0007958 1.000E9 28.0 ! v'=7 P(6)
COJ6  1344.604 0.002069  1.000E9 28.0 ! v'=7 Q(6)
COJ6  1344.240 0.001274  1.000E9 28.0 ! v'=7 R(6)
COJ0  1322.150 0.002004  1.000E9 28.0 ! v'=8 R(0) [8]
COJ1  1322.217 0.001002  1.000E9 28.0 ! v'=8 Q(1)
COJ1  1322.119 0.001002  1.000E9 28.0 ! v'=8 R(1)
COJ2  1322.351 0.0002004  1.000E9 28.0 ! v'=8 P(2)
COJ2  1322.253 0.001003   1.000E9 28.0 ! v'=8 Q(2)
COJ2  1322.105 0.0008024  1.000E9 28.0 ! v'=8 R(2)
COJ3  1322.455 0.0002862  1.000E9 28.0 ! v'=8 P(3)
COJ3  1322.306 0.001004   1.000E9 28.0 ! v'=8 Q(3)
COJ3  1322.108 0.0007164  1.000E9 28.0 ! v'=8 R(3)
COJ4  1322.575 0.0003342  1.000E9 28.0 ! v'=8 P(4)
COJ4  1322.377 0.001004   1.000E9 28.0 ! v'=8 Q(4)
COJ4  1322.130 0.0006687  1.000E9 28.0 ! v'=8 R(4)
COJ5  1322.714 0.0003646  1.000E9 28.0 ! v'=8 P(5)
COJ5  1322.467 0.001004   1.000E9 28.0 ! v'=8 Q(5)
COJ5  1322.169 0.0006389  1.000E9 28.0 ! v'=8 R(5)
COJ6  1322.870 0.0003855  1.000E9 28.0 ! v'=8 P(6)
COJ6  1322.573 0.001005   1.000E9 28.0 ! v'=8 Q(6)
COJ6  1322.227 0.0006178  1.000E9 28.0 ! v'=8 R(6)
COJ0  1301.403 0.000950   1.000E9 28.0 ! v'=9 R(0) [9]
COJ1  1301.468 0.000475   1.000E9 28.0 ! v'=9 Q(1)
COJ1  1301.374 0.000475   1.000E9 28.0 ! v'=9 R(1)
COJ2  1301.598 0.00009499 1.000E9 28.0 ! v'=9 P(2)
COJ2  1301.505 0.0004750  1.000E9 28.0 ! v'=9 Q(2)
COJ2  1301.364 0.0003800  1.000E9 28.0 ! v'=9 R(2)
COJ3  1301.700 0.0001357  1.000E9 28.0 ! v'=9 P(3)
COJ3  1301.559 0.0004750  1.000E9 28.0 ! v'=9 Q(3)
COJ3  1301.370 0.0003393  1.000E9 28.0 ! v'=9 R(3)
COJ4  1301.820 0.0001583  1.000E9 28.0 ! v'=9 P(4)
COJ4  1301.631 0.0004749  1.000E9 28.0 ! v'=9 Q(4)
COJ4  1301.396 0.0003167  1.000E9 28.0 ! v'=9 R(4)
COJ5  1301.957 0.0001727  1.000E9 28.0 ! v'=9 P(5)
COJ5  1301.722 0.0004749  1.000E9 28.0 ! v'=9 Q(5)
COJ5  1301.438 0.0003023  1.000E9 28.0 ! v'=9 R(5)
COJ6  1302.113 0.0001826  1.000E9 28.0 ! v'=9 P(6)
COJ6  1301.829 0.0004749  1.000E9 28.0 ! v'=9 Q(6)
COJ6  1301.500 0.0002923  1.000E9 28.0 ! v'=9 R(6)
COJ0  1281.866 0.0004096  1.000E9 28.0 ! v'=10 R(0) [10]
COJ1  1281.929 0.0002048  1.000E9 28.0 ! v'=10 Q(1)
COJ1  1281.838 0.0002048  1.000E9 28.0 ! v'=10 R(1)
COJ2  1282.055 0.00004095 1.000E9 28.0 ! v'=10 P(2)
COJ2  1281.964 0.0002048  1.000E9 28.0 ! v'=10 Q(2)
COJ2  1281.831 0.0001637  1.000E9 28.0 ! v'=10 R(2)
COJ3  1282.154 0.00005850 1.000E9 28.0 ! v'=10 P(3)
COJ3  1282.020 0.0002046  1.000E9 28.0 ! v'=10 Q(3)
COJ3  1281.840 0.0001461  1.000E9 28.0 ! v'=10 R(3)
COJ4  1282.273 0.00006818 1.000E9 28.0 ! v'=10 P(4)
COJ4  1282.093 0.0002046  1.000E9 28.0 ! v'=10 Q(4)
COJ4  1281.840 0.0001364  1.000E9 28.0 ! v'=10 R(4)
COJ5  1282.409 0.00007437 1.000E9 28.0 ! v'=10 P(5)
COJ5  1282.184 0.0002045  1.000E9 28.0 ! v'=10 Q(5)
COJ5  1281.914 0.0001302  1.000E9 28.0 ! v'=10 R(5)
COJ6  1282.563 0.00007865 1.000E9 28.0 ! v'=10 P(6)
COJ6  1282.294 0.0002045  1.000E9 28.0 ! v'=10 Q(6)
COJ6  1281.979 0.0001259  1.000E9 28.0 ! v'=10 R(6)
COJ0  1263.433 0.0001800  1.000E9 28.0 ! v'=11 R(0) [11]
COJ1  1263.494 0.0000900  1.000E9 28.0 ! v'=11 Q(1)
COJ1  1263.409 0.0000900  1.000E9 28.0 ! v'=11 R(1)
COJ2  1263.617 0.0000180  1.000E9 28.0 ! v'=11 P(2)
COJ2  1263.532 0.0000900  1.000E9 28.0 ! v'=11 Q(2)
COJ2  1263.403 0.0000720  1.000E9 28.0 ! v'=11 R(2)
COJ3  1263.716 0.00002571 1.000E9 28.0 ! v'=11 P(3)
COJ3  1263.587 0.00008999 1.000E9 28.0 ! v'=11 Q(3)
COJ3  1263.416 0.00006429 1.000E9 28.0 ! v'=11 R(3)
COJ4  1263.833 0.00002999 1.000E9 28.0 ! v'=11 P(4)
COJ4  1263.661 0.00008999 1.000E9 28.0 ! v'=11 Q(4)
COJ4  1263.447 0.00006000 1.000E9 28.0 ! v'=11 R(4)
COJ5  1263.968 0.00003271 1.000E9 28.0 ! v'=11 P(5)
COJ5  1263.754 0.00008998 1.000E9 28.0 ! v'=11 Q(5)
COJ5  1263.498 0.00005727 1.000E9 28.0 ! v'=11 R(5)
COJ6  1264.123 0.00003460 1.000E9 28.0 ! v'=11 P(6)
COJ6  1263.866 0.00008997 1.000E9 28.0 ! v'=11 Q(6)
COJ6  1263.567 0.00005538 1.000E9 28.0 ! v'=11 R(6)
end   0000.000 0.000000  0.00000   0.000 Terminator


==> supplementary_material/readme.txt <==
This directory contains online supplementary material associated with the paper

"A new era of fine structure constant measurements at high redshift"
by D. Milakovic', C.-C. Lee, R. F. Carswell, J. K. Webb, P. Molaro, and L. Pasquini

Please acknowledge the use of the content of this directory by citing the 
paper above and the ESO programme 102.A-0697. 

The contents of this directory are:

data
----
   This directory contains the reduced and co-added HARPS spectra of 
   HE0515, calibrated both using laser frequency comb (subdirectory 
   'lfc') and ThAr arc lamps (subdirectory 'thar'). The spectra are in 
   FITS format and are continuum-normalised. Each FITS file contains 
   three vectors: the normalised flux, error estimate and RMS
   fluctuation estimate.

5alpha_lfc
----------
   This directory contains five subdirectories, each of which contains
   files relevant for one of the five spectral regions (enumerated 1 - 5,
   see Figure 4 of the paper). Final AI-VPFIT models (i.e. those at the 
   end of AI-VPFIT stage six) are named reg<i>_in.dat, where <i> is the
   region number. Since finite derivative step sizes were somewhat
   larger during AI-VPFIT fitting, these models are refined by decreasing 
   the finite derivative step sizes and running VPFIT once more (see text). 
   The atom.dat and vp_setup.dat used are provided here (see below).

   The final model, with final values of da/a (one value per region) reported  
   in the paper, together with column densities, redshifts, turbulent 
   b-parameter values and gas temperature estimates are named reg<i>_out.dat, 
   where <i> is the region number.  

   The models in this directory were derived using the LFC-calibrated spectrum. 

5alpha_thar
----------
   The same as for '5alpha_lfc', except for ThAr-calibrated spectrum.

atom.dat
-------
   The atomic database (containing wavelengths, oscillator strengths,
   gamma values, etc.) used for modelling. VPFIT readable.

vp_setup.dat
-----------
   The setup file for VPFIT used for the final adjustments of the 
   model produced by AI-VPFIT. 

>>>  The final models (i.e. reg<i>_out.dat files) were obtained by running VPFIT 
     using the provided atom.dat and vp_setup.dat, starting from the output 
     AI-VPFIT models (i.e. reg<i>_in.dat files).

tables
------
   Numerical values in tables 2 and 3 of the paper in machine readable format. 


==> supplementary_material/vp_setup.dat <==
! Default setup file for vpfit
! To use this: export VPFSETUP=(PATH)/vp_setup.dat (bash)
!              setenv VPFSETUP (PATH)/vp_setup.dat (csh)
lastchtied v
! ---- parameter limits ----
bvalmax 15.0          Maximum b value (can have two - metals, HI)
bvalmin 0.8            Minimum b-value (up to two) (should be << that expected)
cvaldrop 7.0
! cvalmin 8.0          minimum column density (log)
! cvalmax 30.0         maximum column density (log)
bltdrop 0.199           drop system if b value less than this AND .. 
clogltdrop 14.3        if log column density less than this. 
bgtdrop 50001.          Drop any system with b .gt. this (> bvalmax, so none).
! colglo 0             column density below which guesses are ignored
fcollallzn 4.162e19 1.0E-4   Fik*col & tau threshold for inclusion everywhere.
sigscalemult 1.0       global sigma multiplier
date                   datestamp the '26' summary output
dots 1000              Suppress the dots on screen print.
gcursor                use cursor input for guesses
! ----  Lyman limit stuff
llscol 14.0            Include Lyman continuum if log col > # (default 15.0)
! ----  add/remove line parameters ----
adsplit 3.0
maxadrem 45
absigp 10.0            line search lower level for splitting
adcontf 3.5 10 5.0 12.5
adzerof 5.0 1.0d-3 5   add zero adjust nchi^2<p1 and fit<p2 for .ge.p3 chans
setspecchar H        internally fixed parameter flag
! guessline CIV 1548   Line guesses are given feature (default is Ly-a)
! zerolevels -0.3 0.3  limits to zero level adjustment (default - none)
! region extend for fitting (default is 10)
nchext 5
! LMnever
! ----  variables for each ion
novars 4   Is the default
! ----  output control
wr13s f13.11p1w            end summary root filename (fort.13 format)
wr26s f26.11p1w            fort.26 summary root filename (for different region sets)
wr26prob 2            include chunk probmax (& size) in summary output
nopchan 2            output (0=not much, 1=iterations to 6, 2=6+fort.18)
vform long                use variable format O/P depending on error estimate
! wrcitn              write current iteration to junk.dat, remove on clean exit
! ----  internal substepping ----
nsubmin 1           minimum number of subpixels per pixel {default: 1]
nsubmax 25          maximum number of subpixels per data pixel [def: 11]
nfwhmp 9               require at least 9 pixels per instrument fwhm [def: 7]
! ----  development tools ----
fbfn zg ZG 1.0       force logb=A+B*logN for zg flagged b (& bias so non-neg)
! pcvals               to turn on prompt for controls (il, stepsize etc)
! verbose
! FDD intervals
fdbstep 0.01
fdclog  0.001
fdzstep 0.0000001
fd4vst  0.0000003
! internal thmax 1e6
! ----  Kramers Heisenberg formula for Hydrogen atom / KH with column density above ----
khspec 1.0d19
! succinct
! ------ run from a file option: rffle filename -------
! rffle ./lfc/b/bt.13
! DEBUG 0
chisqthres 0.00005 15.0 0.005 0 10      relative chi^2 decrement for stopping

